Cancellation of $D_2$ line transitions of alkali-metal atoms by magnetic-field values

In a previous work the $\pi$ transitions of the $D_1$ line of alkali-metal atoms were shown to cancel at magnetic-field values given by a single closed-form expression. The $D_2$ line has until now resisted the same treatment, because the fixed-$m$ Hamiltonian blocks of the $^2P_{3/2}$ manifold reach the dimension $4\times4$, and the corresponding formulas were considered to be too heavy to be useful. In this work we show that this difficulty is only apparent. Since the Zeeman interaction couples only levels with $\Delta F=\pm1$, every block, whatever its dimension, is tridiagonal; its characteristic polynomial therefore obeys a three-term recursion, and the components of its eigenvectors are polynomials in the eigenvalue. Using these two properties we obtain the eigenvalues in closed form by Ferrari's and Cardano's formulas, the eigenvectors without any further diagonalization, and finally a single relation which gives the magnetic-field value canceling a $D_2$ transition as an explicit function of the excited-state eigenvalue, the nuclear spin $I$, the ground-state hyperfine splitting and the magnetic quantum number. A necessary condition on $m$ and on the polarization is derived, which replaces the selection rule known for the $D_1$ line. All the magnetic-field values canceling $\pi$, $\sigma^+$ and $\sigma^-$ transitions of $^{23}$Na, $^{39}$K, $^{40}$K, $^{41}$K, $^{85}$Rb, $^{87}$Rb and $^{133}$Cs are calculated up to 20~kG and given with their uncertainties; there are 234 of them. Contrary to the $D_1$ line, the $\sigma^{\pm}$ transitions of the $D_2$ line do cancel, and they account for the majority of the values found. The accuracy of the calculated $B$ values is limited only by the uncertainties of the excited-state hyperfine constants.

==> fig_87Rb_pi_m0.dat <==
1.0000 -0.57698904 0.00734217 -0.02277803 -0.25805669 0.57725640 -0.00627251 0.00255514 0.77458386
1.0077 -0.57698346 0.00739861 -0.02295324 -0.25805450 0.57725494 -0.00632084 0.00257483 0.77458366
1.0155 -0.57697780 0.00745548 -0.02312979 -0.25805227 0.57725347 -0.00636954 0.00259467 0.77458346
1.0233 -0.57697205 0.00751278 -0.02330770 -0.25805000 0.57725197 -0.00641861 0.00261466 0.77458326
1.0312 -0.57696621 0.00757053 -0.02348696 -0.25804770 0.57725045 -0.00646806 0.00263480 0.77458305
1.0391 -0.57696028 0.00762871 -0.02366760 -0.25804537 0.57724891 -0.00651790 0.00265510 0.77458284
1.0471 -0.57695425 0.00768734 -0.02384963 -0.25804299 0.57724734 -0.00656811 0.00267556 0.77458263
1.0552 -0.57694814 0.00774642 -0.02403305 -0.25804059 0.57724575 -0.00661872 0.00269617 0.77458241
1.0633 -0.57694193 0.00780595 -0.02421788 -0.25803814 0.57724413 -0.00666971 0.00271694 0.77458219
1.0715 -0.57693563 0.00786594 -0.02440412 -0.25803566 0.57724249 -0.00672110 0.00273788 0.77458196
1.0798 -0.57692923 0.00792638 -0.02459179 -0.25803314 0.57724082 -0.00677288 0.00275897 0.77458174
1.0881 -0.57692273 0.00798729 -0.02478089 -0.25803058 0.57723913 -0.00682506 0.00278023 0.77458151
1.0965 -0.57691613 0.00804866 -0.02497145 -0.25802798 0.57723741 -0.00687764 0.00280165 0.77458127
1.1049 -0.57690943 0.00811050 -0.02516346 -0.25802534 0.57723566 -0.00693063 0.00282323 0.77458103
1.1134 -0.57690262 0.00817281 -0.02535695 -0.25802266 0.57723389 -0.00698403 0.00284498 0.77458079
1.1220 -0.57689571 0.00823560 -0.02555192 -0.25801994 0.57723209 -0.00703784 0.00286690 0.77458055
1.1307 -0.57688869 0.00829887 -0.02574837 -0.25801718 0.57723026 -0.00709206 0.00288899 0.77458030
1.1394 -0.57688157 0.00836262 -0.02594634 -0.25801437 0.57722841 -0.00714670 0.00291125 0.77458004
1.1482 -0.57687434 0.00842686 -0.02614582 -0.25801152 0.57722652 -0.00720176 0.00293367 0.77457979
1.1570 -0.57686699 0.00849159 -0.02634682 -0.25800863 0.57722461 -0.00725725 0.00295628 0.77457952
1.1659 -0.57685953 0.00855681 -0.02654937 -0.25800569 0.57722266 -0.00731316 0.00297905 0.77457926
1.1749 -0.57685196 0.00862253 -0.02675346 -0.25800271 0.57722069 -0.00736950 0.00300200 0.77457899
1.1839 -0.57684427 0.00868876 -0.02695912 -0.25799968 0.57721868 -0.00742628 0.00302513 0.77457872
1.1931 -0.57683646 0.00875548 -0.02716635 -0.25799660 0.57721665 -0.00748349 0.00304844 0.77457844
1.2023 -0.57682853 0.00882272 -0.02737516 -0.25799348 0.57721458 -0.00754115 0.00307192 0.77457816
1.2115 -0.57682048 0.00889047 -0.02758557 -0.25799031 0.57721248 -0.00759925 0.00309559 0.77457787
1.2209 -0.57681231 0.00895874 -0.02779760 -0.25798709 0.57721035 -0.00765780 0.00311944 0.77457758
1.2303 -0.57680401 0.00902752 -0.02801124 -0.25798382 0.57720819 -0.00771680 0.00314347 0.77457728
1.2397 -0.57679558 0.00909683 -0.02822651 -0.25798050 0.57720599 -0.00777625 0.00316769 0.77457698
1.2493 -0.57678702 0.00916667 -0.02844344 -0.25797713 0.57720376 -0.00783616 0.00319210 0.77457668
1.2589 -0.57677833 0.00923705 -0.02866202 -0.25797371 0.57720149 -0.00789653 0.00321669 0.77457637
1.2686 -0.57676951 0.00930796 -0.02888227 -0.25797023 0.57719919 -0.00795737 0.00324147 0.77457606
1.2784 -0.57676055 0.00937940 -0.02910421 -0.25796671 0.57719685 -0.00801867 0.00326644 0.77457574
1.2882 -0.57675146 0.00945140 -0.02932784 -0.25796312 0.57719448 -0.00808045 0.00329161 0.77457541
1.2982 -0.57674222 0.00952394 -0.02955318 -0.25795948 0.57719207 -0.00814271 0.00331697 0.77457508
1.3082 -0.57673284 0.00959703 -0.02978024 -0.25795579 0.57718962 -0.00820544 0.00334252 0.77457475
1.3183 -0.57672332 0.00967068 -0.03000904 -0.25795204 0.57718714 -0.00826866 0.00336827 0.77457441
1.3284 -0.57671365 0.00974489 -0.03023958 -0.25794823 0.57718462 -0.00833236 0.00339422 0.77457407
1.3386 -0.57670383 0.00981967 -0.03047189 -0.25794436 0.57718205 -0.00839656 0.00342037 0.77457372
1.3490 -0.57669386 0.00989501 -0.03070597 -0.25794044 0.57717945 -0.00846125 0.00344672 0.77457336
1.3594 -0.57668374 0.00997093 -0.03094184 -0.25793645 0.57717681 -0.00852643 0.00347328 0.77457300
1.3698 -0.57667346 0.01004743 -0.03117950 -0.25793240 0.57717413 -0.00859212 0.00350003 0.77457264
1.3804 -0.57666303 0.01012450 -0.03141898 -0.25792829 0.57717140 -0.00865832 0.00352700 0.77457226
1.3910 -0.57665243 0.01020217 -0.03166029 -0.25792411 0.57716863 -0.00872502 0.00355417 0.77457189
1.4017 -0.57664167 0.01028042 -0.03190344 -0.25791987 0.57716582 -0.00879224 0.00358155 0.77457150
1.4125 -0.57663075 0.01035927 -0.03214845 -0.25791557 0.57716297 -0.00885998 0.00360915 0.77457111
1.4234 -0.57661966 0.01043872 -0.03239533 -0.25791120 0.57716007 -0.00892824 0.00363695 0.77457072
1.4344 -0.57660840 0.01051877 -0.03264408 -0.25790676 0.57715713 -0.00899702 0.00366497 0.77457032
1.4454 -0.57659696 0.01059943 -0.03289474 -0.25790226 0.57715414 -0.00906634 0.00369320 0.77456991
1.4566 -0.57658535 0.01068070 -0.03314731 -0.25789768 0.57715111 -0.00913619 0.00372166 0.77456950
1.4678 -0.57657356 0.01076259 -0.03340180 -0.25789304 0.57714803 -0.00920657 0.00375033 0.77456908
1.4791 -0.57656159 0.01084510 -0.03365823 -0.25788832 0.57714490 -0.00927750 0.00377922 0.77456865
1.4905 -0.57654944 0.01092823 -0.03391662 -0.25788353 0.57714173 -0.00934898 0.00380834 0.77456822
1.5020 -0.57653710 0.01101200 -0.03417697 -0.25787867 0.57713850 -0.00942100 0.00383767 0.77456778
1.5136 -0.57652457 0.01109640 -0.03443931 -0.25787373 0.57713522 -0.00949358 0.00386724 0.77456733
1.5252 -0.57651185 0.01118145 -0.03470365 -0.25786872 0.57713190 -0.00956672 0.00389703 0.77456687
1.5370 -0.57649893 0.01126714 -0.03497000 -0.25786363 0.57712852 -0.00964043 0.00392705 0.77456641
1.5488 -0.57648581 0.01135347 -0.03523838 -0.25785846 0.57712509 -0.00971470 0.00395731 0.77456595
1.5607 -0.57647250 0.01144046 -0.03550880 -0.25785321 0.57712161 -0.00978954 0.00398779 0.77456547
1.5728 -0.57645898 0.01152811 -0.03578128 -0.25784788 0.57711807 -0.00986496 0.00401852 0.77456499
1.5849 -0.57644525 0.01161643 -0.03605584 -0.25784247 0.57711448 -0.00994096 0.00404947 0.77456450
1.5971 -0.57643131 0.01170541 -0.03633248 -0.25783698 0.57711083 -0.01001754 0.00408067 0.77456400
1.6094 -0.57641716 0.01179507 -0.03661123 -0.25783140 0.57710713 -0.01009472 0.00411211 0.77456349
1.6218 -0.57640279 0.01188540 -0.03689210 -0.25782574 0.57710337 -0.01017249 0.00414379 0.77456298
1.6343 -0.57638820 0.01197642 -0.03717510 -0.25781999 0.57709955 -0.01025086 0.00417571 0.77456246
1.6469 -0.57637339 0.01206813 -0.03746026 -0.25781415 0.57709567 -0.01032983 0.00420788 0.77456193
1.6596 -0.57635834 0.01216053 -0.03774758 -0.25780822 0.57709173 -0.01040941 0.00424029 0.77456139
1.6724 -0.57634307 0.01225362 -0.03803709 -0.25780220 0.57708773 -0.01048960 0.00427296 0.77456085
1.6853 -0.57632757 0.01234743 -0.03832880 -0.25779609 0.57708367 -0.01057042 0.00430588 0.77456029
1.6982 -0.57631183 0.01244194 -0.03862272 -0.25778989 0.57707955 -0.01065185 0.00433905 0.77455973
1.7113 -0.57629584 0.01253716 -0.03891888 -0.25778359 0.57707536 -0.01073391 0.00437248 0.77455916
1.7245 -0.57627962 0.01263310 -0.03921728 -0.25777719 0.57707111 -0.01081660 0.00440616 0.77455858
1.7378 -0.57626314 0.01272977 -0.03951795 -0.25777069 0.57706679 -0.01089993 0.00444010 0.77455799
1.7512 -0.57624641 0.01282717 -0.03982091 -0.25776410 0.57706240 -0.01098390 0.00447431 0.77455739
1.7647 -0.57622943 0.01292530 -0.04012616 -0.25775740 0.57705795 -0.01106852 0.00450878 0.77455678
1.7783 -0.57621218 0.01302417 -0.04043373 -0.25775060 0.57705343 -0.01115379 0.00454351 0.77455617
1.7920 -0.57619467 0.01312379 -0.04074363 -0.25774370 0.57704884 -0.01123972 0.00457851 0.77455554
1.8058 -0.57617690 0.01322416 -0.04105588 -0.25773669 0.57704417 -0.01132631 0.00461378 0.77455490
1.8197 -0.57615885 0.01332528 -0.04137049 -0.25772958 0.57703944 -0.01141356 0.00464932 0.77455426
1.8337 -0.57614052 0.01342716 -0.04168750 -0.25772235 0.57703463 -0.01150149 0.00468514 0.77455360
1.8478 -0.57612192 0.01352981 -0.04200690 -0.25771502 0.57702975 -0.01159010 0.00472123 0.77455294
1.8621 -0.57610303 0.01363324 -0.04232872 -0.25770757 0.57702479 -0.01167938 0.00475760 0.77455226
1.8764 -0.57608385 0.01373744 -0.04265298 -0.25770000 0.57701976 -0.01176936 0.00479425 0.77455157
1.8909 -0.57606438 0.01384242 -0.04297970 -0.25769233 0.57701465 -0.01186003 0.00483118 0.77455088
1.9055 -0.57604461 0.01394820 -0.04330889 -0.25768453 0.57700945 -0.01195139 0.00486840 0.77455017
1.9201 -0.57602454 0.01405477 -0.04364057 -0.25767662 0.57700418 -0.01204346 0.00490590 0.77454945
1.9349 -0.57600417 0.01416214 -0.04397476 -0.25766858 0.57699883 -0.01213624 0.00494369 0.77454872
1.9498 -0.57598348 0.01427031 -0.04431148 -0.25766042 0.57699339 -0.01222973 0.00498178 0.77454798
1.9649 -0.57596247 0.01437930 -0.04465074 -0.25765214 0.57698787 -0.01232395 0.00502015 0.77454722
1.9800 -0.57594115 0.01448910 -0.04499257 -0.25764373 0.57698227 -0.01241888 0.00505883 0.77454646
1.9953 -0.57591950 0.01459973 -0.04533698 -0.25763519 0.57697658 -0.01251455 0.00509779 0.77454568
2.0106 -0.57589752 0.01471119 -0.04568399 -0.25762652 0.57697080 -0.01261096 0.00513706 0.77454489
2.0261 -0.57587520 0.01482348 -0.04603362 -0.25761771 0.57696493 -0.01270811 0.00517664 0.77454409
2.0417 -0.57585255 0.01493661 -0.04638589 -0.25760878 0.57695897 -0.01280601 0.00521651 0.77454328
2.0575 -0.57582955 0.01505059 -0.04674082 -0.25759970 0.57695291 -0.01290466 0.00525670 0.77454245
2.0733 -0.57580619 0.01516543 -0.04709843 -0.25759049 0.57694677 -0.01300407 0.00529719 0.77454161
2.0893 -0.57578249 0.01528112 -0.04745874 -0.25758114 0.57694053 -0.01310425 0.00533799 0.77454076
2.1054 -0.57575842 0.01539767 -0.04782176 -0.25757164 0.57693419 -0.01320519 0.00537911 0.77453990
2.1216 -0.57573398 0.01551510 -0.04818752 -0.25756200 0.57692775 -0.01330692 0.00542055 0.77453902
2.1380 -0.57570917 0.01563340 -0.04855604 -0.25755221 0.57692122 -0.01340943 0.00546230 0.77453813
2.1544 -0.57568399 0.01575259 -0.04892733 -0.25754227 0.57691458 -0.01351273 0.00550438 0.77453722
2.1710 -0.57565842 0.01587266 -0.04930141 -0.25753218 0.57690784 -0.01361682 0.00554678 0.77453630
2.1878 -0.57563246 0.01599364 -0.04967831 -0.25752194 0.57690100 -0.01372171 0.00558951 0.77453537
2.2046 -0.57560611 0.01611551 -0.05005805 -0.25751154 0.57689405 -0.01382742 0.00563256 0.77453442
2.2216 -0.57557935 0.01623829 -0.05044065 -0.25750098 0.57688699 -0.01393393 0.00567595 0.77453346
2.2387 -0.57555219 0.01636198 -0.05082612 -0.25749026 0.57687983 -0.01404127 0.00571967 0.77453248
2.2560 -0.57552462 0.01648660 -0.05121449 -0.25747938 0.57687255 -0.01414943 0.00576373 0.77453148
2.2734 -0.57549662 0.01661214 -0.05160577 -0.25746833 0.57686516 -0.01425843 0.00580812 0.77453048
2.2909 -0.57546820 0.01673861 -0.05200000 -0.25745711 0.57685766 -0.01436826 0.00585286 0.77452945
2.3085 -0.57543935 0.01686603 -0.05239718 -0.25744573 0.57685004 -0.01447895 0.00589795 0.77452841
2.3263 -0.57541007 0.01699439 -0.05279735 -0.25743416 0.57684230 -0.01459048 0.00594338 0.77452736
2.3442 -0.57538033 0.01712370 -0.05320051 -0.25742243 0.57683444 -0.01470287 0.00598915 0.77452628
2.3623 -0.57535015 0.01725397 -0.05360670 -0.25741051 0.57682647 -0.01481613 0.00603529 0.77452520
2.3805 -0.57531950 0.01738521 -0.05401594 -0.25739841 0.57681836 -0.01493026 0.00608177 0.77452409
2.3988 -0.57528840 0.01751742 -0.05442824 -0.25738613 0.57681014 -0.01504527 0.00612862 0.77452297
2.4173 -0.57525682 0.01765061 -0.05484363 -0.25737366 0.57680178 -0.01516116 0.00617583 0.77452183
2.4359 -0.57522476 0.01778478 -0.05526212 -0.25736100 0.57679330 -0.01527795 0.00622339 0.77452067
2.4547 -0.57519222 0.01791995 -0.05568375 -0.25734815 0.57678468 -0.01539563 0.00627133 0.77451949
2.4736 -0.57515918 0.01805611 -0.05610853 -0.25733510 0.57677594 -0.01551422 0.00631963 0.77451830
2.4927 -0.57512564 0.01819328 -0.05653649 -0.25732186 0.57676705 -0.01563373 0.00636831 0.77451709
2.5119 -0.57509160 0.01833146 -0.05696765 -0.25730841 0.57675803 -0.01575415 0.00641736 0.77451586
2.5312 -0.57505704 0.01847066 -0.05740202 -0.25729476 0.57674887 -0.01587550 0.00646679 0.77451461
2.5507 -0.57502195 0.01861089 -0.05783964 -0.25728090 0.57673957 -0.01599779 0.00651660 0.77451334
2.5704 -0.57498634 0.01875215 -0.05828052 -0.25726683 0.57673012 -0.01612102 0.00656679 0.77451205
2.5902 -0.57495019 0.01889445 -0.05872469 -0.25725255 0.57672053 -0.01624519 0.00661737 0.77451074
2.6102 -0.57491349 0.01903779 -0.05917217 -0.25723805 0.57671079 -0.01637032 0.00666834 0.77450941
2.6303 -0.57487623 0.01918219 -0.05962299 -0.25722333 0.57670090 -0.01649642 0.00671970 0.77450806
2.6505 -0.57483842 0.01932765 -0.06007716 -0.25720839 0.57669086 -0.01662348 0.00677145 0.77450669
2.6710 -0.57480003 0.01947417 -0.06053471 -0.25719322 0.57668066 -0.01675153 0.00682361 0.77450530
2.6915 -0.57476106 0.01962177 -0.06099566 -0.25717782 0.57667030 -0.01688056 0.00687616 0.77450388
2.7123 -0.57472151 0.01977045 -0.06146005 -0.25716219 0.57665979 -0.01701058 0.00692912 0.77450245
2.7332 -0.57468135 0.01992022 -0.06192788 -0.25714632 0.57664911 -0.01714161 0.00698249 0.77450099
2.7542 -0.57464060 0.02007109 -0.06239918 -0.25713021 0.57663826 -0.01727364 0.00703627 0.77449951
2.7754 -0.57459923 0.02022305 -0.06287399 -0.25711386 0.57662725 -0.01740669 0.00709046 0.77449801
2.7968 -0.57455723 0.02037613 -0.06335231 -0.25709726 0.57661607 -0.01754076 0.00714507 0.77449648
2.8184 -0.57451460 0.02053032 -0.06383419 -0.25708041 0.57660471 -0.01767586 0.00720010 0.77449493
2.8401 -0.57447133 0.02068564 -0.06431963 -0.25706330 0.57659318 -0.01781201 0.00725555 0.77449336
2.8620 -0.57442741 0.02084209 -0.06480867 -0.25704594 0.57658147 -0.01794920 0.00731143 0.77449176
2.8840 -0.57438283 0.02099968 -0.06530132 -0.25702831 0.57656958 -0.01808745 0.00736774 0.77449014
2.9063 -0.57433758 0.02115841 -0.06579762 -0.25701042 0.57655750 -0.01822676 0.00742448 0.77448849
2.9286 -0.57429165 0.02131830 -0.06629759 -0.25699225 0.57654524 -0.01836715 0.00748166 0.77448682
2.9512 -0.57424503 0.02147935 -0.06680125 -0.25697381 0.57653279 -0.01850862 0.00753928 0.77448512
2.9739 -0.57419771 0.02164156 -0.06730863 -0.25695510 0.57652015 -0.01865117 0.00759734 0.77448339
2.9969 -0.57414968 0.02180495 -0.06781975 -0.25693610 0.57650731 -0.01879482 0.00765585 0.77448164
3.0200 -0.57410093 0.02196952 -0.06833464 -0.25691681 0.57649427 -0.01893958 0.00771481 0.77447986
3.0432 -0.57405145 0.02213529 -0.06885332 -0.25689723 0.57648103 -0.01908545 0.00777422 0.77447805
3.0667 -0.57400122 0.02230225 -0.06937582 -0.25687736 0.57646759 -0.01923245 0.00783410 0.77447622
3.0903 -0.57395025 0.02247041 -0.06990216 -0.25685719 0.57645394 -0.01938057 0.00789443 0.77447435
3.1141 -0.57389851 0.02263979 -0.07043238 -0.25683672 0.57644008 -0.01952984 0.00795522 0.77447246
3.1381 -0.57384600 0.02281038 -0.07096648 -0.25681593 0.57642600 -0.01968025 0.00801648 0.77447054
3.1623 -0.57379270 0.02298221 -0.07150451 -0.25679484 0.57641171 -0.01983182 0.00807822 0.77446859
3.1866 -0.57373860 0.02315526 -0.07204649 -0.25677343 0.57639719 -0.01998456 0.00814043 0.77446661
3.2112 -0.57368370 0.02332956 -0.07259244 -0.25675169 0.57638245 -0.02013847 0.00820311 0.77446460
3.2359 -0.57362797 0.02350511 -0.07314238 -0.25672963 0.57636748 -0.02029357 0.00826628 0.77446255
3.2609 -0.57357142 0.02368192 -0.07369636 -0.25670724 0.57635228 -0.02044986 0.00832994 0.77446048
3.2860 -0.57351402 0.02385999 -0.07425438 -0.25668451 0.57633685 -0.02060735 0.00839409 0.77445837
3.3113 -0.57345577 0.02403934 -0.07481648 -0.25666144 0.57632117 -0.02076606 0.00845872 0.77445623
3.3368 -0.57339664 0.02421996 -0.07538268 -0.25663802 0.57630526 -0.02092599 0.00852386 0.77445406
3.3625 -0.57333664 0.02440187 -0.07595302 -0.25661426 0.57628910 -0.02108714 0.00858950 0.77445185
3.3884 -0.57327574 0.02458508 -0.07652751 -0.25659013 0.57627269 -0.02124954 0.00865564 0.77444961
3.4145 -0.57321394 0.02476959 -0.07710619 -0.25656565 0.57625602 -0.02141319 0.00872229 0.77444734
3.4409 -0.57315122 0.02495541 -0.07768907 -0.25654080 0.57623910 -0.02157809 0.00878945 0.77444503
3.4674 -0.57308757 0.02514255 -0.07827620 -0.25651557 0.57622191 -0.02174427 0.00885713 0.77444268
3.4941 -0.57302297 0.02533101 -0.07886759 -0.25648997 0.57620446 -0.02191172 0.00892533 0.77444030
3.5210 -0.57295742 0.02552081 -0.07946327 -0.25646399 0.57618674 -0.02208046 0.00899406 0.77443788
3.5481 -0.57289089 0.02571195 -0.08006327 -0.25643762 0.57616875 -0.02225050 0.00906331 0.77443542
3.5755 -0.57282337 0.02590443 -0.08066762 -0.25641085 0.57615048 -0.02242185 0.00913310 0.77443293
3.6030 -0.57275486 0.02609827 -0.08127634 -0.25638369 0.57613192 -0.02259451 0.00920342 0.77443040
3.6308 -0.57268533 0.02629348 -0.08188946 -0.25635612 0.57611308 -0.02276851 0.00927428 0.77442782
3.6588 -0.57261478 0.02649006 -0.08250702 -0.25632814 0.57609395 -0.02294384 0.00934569 0.77442521
3.6869 -0.57254318 0.02668802 -0.08312902 -0.25629974 0.57607452 -0.02312052 0.00941765 0.77442256
3.7154 -0.57247052 0.02688736 -0.08375552 -0.25627092 0.57605479 -0.02329856 0.00949016 0.77441987
3.7440 -0.57239679 0.02708810 -0.08438652 -0.25624167 0.57603475 -0.02347797 0.00956322 0.77441713
3.7728 -0.57232198 0.02729024 -0.08502207 -0.25621198 0.57601441 -0.02365876 0.00963685 0.77441435
3.8019 -0.57224606 0.02749379 -0.08566218 -0.25618186 0.57599375 -0.02384094 0.00971105 0.77441153
3.8312 -0.57216902 0.02769876 -0.08630689 -0.25615128 0.57597278 -0.02402452 0.00978581 0.77440867
3.8607 -0.57209085 0.02790515 -0.08695622 -0.25612026 0.57595147 -0.02420951 0.00986116 0.77440576
3.8905 -0.57201153 0.02811298 -0.08761021 -0.25608877 0.57592984 -0.02439593 0.00993708 0.77440281
3.9204 -0.57193104 0.02832224 -0.08826887 -0.25605681 0.57590788 -0.02458378 0.01001358 0.77439981
3.9506 -0.57184938 0.02853295 -0.08893225 -0.25602438 0.57588557 -0.02477307 0.01009067 0.77439676
3.9811 -0.57176651 0.02874512 -0.08960036 -0.25599147 0.57586292 -0.02496382 0.01016835 0.77439367
4.0117 -0.57168243 0.02895875 -0.09027323 -0.25595808 0.57583992 -0.02515604 0.01024664 0.77439053
4.0427 -0.57159712 0.02917385 -0.09095090 -0.25592419 0.57581656 -0.02534973 0.01032552 0.77438734
4.0738 -0.57151056 0.02939043 -0.09163339 -0.25588979 0.57579285 -0.02554491 0.01040501 0.77438410
4.1052 -0.57142274 0.02960850 -0.09232073 -0.25585489 0.57576876 -0.02574160 0.01048511 0.77438082
4.1368 -0.57133363 0.02982805 -0.09301295 -0.25581948 0.57574431 -0.02593979 0.01056582 0.77437748
4.1687 -0.57124322 0.03004911 -0.09371008 -0.25578354 0.57571947 -0.02613951 0.01064716 0.77437408
4.2008 -0.57115149 0.03027168 -0.09441214 -0.25574707 0.57569426 -0.02634077 0.01072912 0.77437064
4.2332 -0.57105842 0.03049576 -0.09511917 -0.25571007 0.57566865 -0.02654357 0.01081171 0.77436714
4.2658 -0.57096400 0.03072136 -0.09583119 -0.25567252 0.57564265 -0.02674794 0.01089493 0.77436359
4.2987 -0.57086821 0.03094849 -0.09654824 -0.25563442 0.57561624 -0.02695387 0.01097880 0.77435999
4.3318 -0.57077103 0.03117716 -0.09727033 -0.25559575 0.57558943 -0.02716139 0.01106331 0.77435633
4.3652 -0.57067243 0.03140737 -0.09799750 -0.25555652 0.57556220 -0.02737050 0.01114847 0.77435261
4.3988 -0.57057240 0.03163914 -0.09872979 -0.25551672 0.57553455 -0.02758122 0.01123428 0.77434883
4.4327 -0.57047093 0.03187246 -0.09946720 -0.25547633 0.57550647 -0.02779355 0.01132075 0.77434500
4.4668 -0.57036798 0.03210735 -0.10020979 -0.25543534 0.57547796 -0.02800752 0.01140789 0.77434111
4.5013 -0.57026355 0.03234381 -0.10095757 -0.25539376 0.57544901 -0.02822314 0.01149569 0.77433715
4.5359 -0.57015761 0.03258185 -0.10171057 -0.25535157 0.57541962 -0.02844041 0.01158417 0.77433314
4.5709 -0.57005014 0.03282148 -0.10246882 -0.25530876 0.57538976 -0.02865935 0.01167333 0.77432906
4.6061 -0.56994112 0.03306270 -0.10323236 -0.25526533 0.57535945 -0.02887998 0.01176317 0.77432492
4.6416 -0.56983053 0.03330552 -0.10400120 -0.25522126 0.57532867 -0.02910230 0.01185371 0.77432072
4.6774 -0.56971835 0.03354995 -0.10477538 -0.25517655 0.57529741 -0.02932632 0.01194493 0.77431645
4.7134 -0.56960456 0.03379599 -0.10555493 -0.25513119 0.57526567 -0.02955207 0.01203686 0.77431211
4.7497 -0.56948913 0.03404366 -0.10633987 -0.25508517 0.57523344 -0.02977956 0.01212950 0.77430771
4.7863 -0.56937205 0.03429295 -0.10713024 -0.25503848 0.57520071 -0.03000879 0.01222285 0.77430324
4.8232 -0.56925329 0.03454387 -0.10792606 -0.25499111 0.57516747 -0.03023978 0.01231691 0.77429870
4.8603 -0.56913283 0.03479644 -0.10872736 -0.25494305 0.57513372 -0.03047255 0.01241169 0.77429409
4.8978 -0.56901065 0.03505065 -0.10953417 -0.25489429 0.57509945 -0.03070711 0.01250721 0.77428941
4.9355 -0.56888673 0.03530652 -0.11034652 -0.25484483 0.57506465 -0.03094346 0.01260345 0.77428466
4.9736 -0.56876104 0.03556405 -0.11116444 -0.25479465 0.57502931 -0.03118164 0.01270044 0.77427983
5.0119 -0.56863357 0.03582324 -0.11198795 -0.25474375 0.57499343 -0.03142164 0.01279817 0.77427493
5.0505 -0.56850428 0.03608410 -0.11281708 -0.25469211 0.57495699 -0.03166348 0.01289665 0.77426995
5.0894 -0.56837315 0.03634664 -0.11365187 -0.25463972 0.57491999 -0.03190719 0.01299588 0.77426490
5.1286 -0.56824016 0.03661087 -0.11449233 -0.25458658 0.57488241 -0.03215276 0.01309588 0.77425976
5.1681 -0.56810529 0.03687679 -0.11533850 -0.25453268 0.57484426 -0.03240022 0.01319664 0.77425455
5.2079 -0.56796851 0.03714440 -0.11619041 -0.25447799 0.57480552 -0.03264958 0.01329818 0.77424926
5.2481 -0.56782980 0.03741371 -0.11704808 -0.25442252 0.57476617 -0.03290086 0.01340050 0.77424388
5.2885 -0.56768914 0.03768473 -0.11791154 -0.25436626 0.57472622 -0.03315406 0.01350360 0.77423843
5.3293 -0.56754649 0.03795747 -0.11878083 -0.25430919 0.57468566 -0.03340921 0.01360749 0.77423288
5.3703 -0.56740183 0.03823192 -0.11965595 -0.25425129 0.57464446 -0.03366632 0.01371218 0.77422726
5.4117 -0.56725514 0.03850809 -0.12053695 -0.25419257 0.57460263 -0.03392540 0.01381767 0.77422154
5.4534 -0.56710640 0.03878600 -0.12142386 -0.25413301 0.57456015 -0.03418647 0.01392397 0.77421574
5.4954 -0.56695557 0.03906563 -0.12231669 -0.25407260 0.57451702 -0.03444955 0.01403109 0.77420985
5.5377 -0.56680263 0.03934701 -0.12321548 -0.25401133 0.57447322 -0.03471464 0.01413903 0.77420386
5.5804 -0.56664755 0.03963013 -0.12412025 -0.25394918 0.57442874 -0.03498177 0.01424779 0.77419778
5.6234 -0.56649031 0.03991499 -0.12503103 -0.25388615 0.57438358 -0.03525094 0.01435739 0.77419161
5.6667 -0.56633089 0.04020161 -0.12594784 -0.25382222 0.57433772 -0.03552219 0.01446784 0.77418535
5.7104 -0.56616924 0.04048999 -0.12687072 -0.25375739 0.57429115 -0.03579551 0.01457912 0.77417898
5.7544 -0.56600535 0.04078012 -0.12779969 -0.25369163 0.57424386 -0.03607094 0.01469126 0.77417252
5.7987 -0.56583919 0.04107203 -0.12873477 -0.25362494 0.57419584 -0.03634847 0.01480426 0.77416596
5.8434 -0.56567073 0.04136570 -0.12967599 -0.25355731 0.57414708 -0.03662814 0.01491813 0.77415930
5.8884 -0.56549995 0.04166114 -0.13062338 -0.25348872 0.57409757 -0.03690995 0.01503287 0.77415253
5.9338 -0.56532681 0.04195837 -0.13157697 -0.25341917 0.57404729 -0.03719392 0.01514848 0.77414566
5.9795 -0.56515128 0.04225737 -0.13253677 -0.25334863 0.57399624 -0.03748007 0.01526499 0.77413868
6.0256 -0.56497335 0.04255816 -0.13350281 -0.25327710 0.57394439 -0.03776841 0.01538238 0.77413160
6.0720 -0.56479297 0.04286073 -0.13447513 -0.25320457 0.57389175 -0.03805897 0.01550068 0.77412440
6.1188 -0.56461012 0.04316510 -0.13545373 -0.25313101 0.57383829 -0.03835175 0.01561988 0.77411709
6.1660 -0.56442477 0.04347126 -0.13643866 -0.25305643 0.57378401 -0.03864678 0.01574000 0.77410967
6.2135 -0.56423690 0.04377922 -0.13742992 -0.25298080 0.57372889 -0.03894408 0.01586103 0.77410214
6.2613 -0.56404646 0.04408897 -0.13842755 -0.25290411 0.57367291 -0.03924365 0.01598300 0.77409449
6.3096 -0.56385344 0.04440053 -0.13943158 -0.25282635 0.57361608 -0.03954551 0.01610589 0.77408672
6.3582 -0.56365779 0.04471389 -0.14044201 -0.25274750 0.57355836 -0.03984970 0.01622973 0.77407883
6.4072 -0.56345950 0.04502906 -0.14145889 -0.25266756 0.57349976 -0.04015621 0.01635452 0.77407082
6.4565 -0.56325853 0.04534603 -0.14248222 -0.25258651 0.57344024 -0.04046507 0.01648026 0.77406268
6.5063 -0.56305484 0.04566481 -0.14351204 -0.25250433 0.57337982 -0.04077630 0.01660696 0.77405442
6.5564 -0.56284842 0.04598541 -0.14454836 -0.25242101 0.57331845 -0.04108992 0.01673463 0.77404603
6.6069 -0.56263922 0.04630781 -0.14559121 -0.25233654 0.57325614 -0.04140593 0.01686328 0.77403751
6.6578 -0.56242721 0.04663203 -0.14664061 -0.25225090 0.57319287 -0.04172437 0.01699292 0.77402886
6.7091 -0.56221237 0.04695807 -0.14769659 -0.25216408 0.57312862 -0.04204525 0.01712355 0.77402008
6.7608 -0.56199466 0.04728592 -0.14875915 -0.25207606 0.57306338 -0.04236859 0.01725517 0.77401116
6.8129 -0.56177405 0.04761558 -0.14982833 -0.25198683 0.57299713 -0.04269440 0.01738781 0.77400210
6.8654 -0.56155051 0.04794706 -0.15090414 -0.25189638 0.57292986 -0.04302271 0.01752146 0.77399290
6.9183 -0.56132400 0.04828035 -0.15198661 -0.25180468 0.57286156 -0.04335353 0.01765613 0.77398356
6.9716 -0.56109450 0.04861546 -0.15307576 -0.25171173 0.57279219 -0.04368688 0.01779183 0.77397407
7.0253 -0.56086196 0.04895239 -0.15417159 -0.25161751 0.57272176 -0.04402279 0.01792857 0.77396444
7.0795 -0.56062636 0.04929113 -0.15527415 -0.25152200 0.57265024 -0.04436127 0.01806635 0.77395466
7.1340 -0.56038767 0.04963168 -0.15638343 -0.25142519 0.57257761 -0.04470234 0.01820519 0.77394473
7.1890 -0.56014584 0.04997404 -0.15749947 -0.25132706 0.57250387 -0.04504602 0.01834509 0.77393464
7.2444 -0.55990085 0.05031822 -0.15862228 -0.25122760 0.57242899 -0.04539233 0.01848605 0.77392440
7.3002 -0.55965266 0.05066420 -0.15975187 -0.25112680 0.57235295 -0.04574130 0.01862810 0.77391400
7.3564 -0.55940125 0.05101199 -0.16088827 -0.25102462 0.57227573 -0.04609293 0.01877123 0.77390343
7.4131 -0.55914657 0.05136159 -0.16203149 -0.25092107 0.57219733 -0.04644725 0.01891545 0.77389271
7.4702 -0.55888859 0.05171298 -0.16318155 -0.25081613 0.57211772 -0.04680428 0.01906078 0.77388182
7.5278 -0.55862727 0.05206618 -0.16433847 -0.25070977 0.57203688 -0.04716404 0.01920722 0.77387076
7.5858 -0.55836259 0.05242117 -0.16550225 -0.25060198 0.57195479 -0.04752656 0.01935477 0.77385952
7.6442 -0.55809451 0.05277796 -0.16667292 -0.25049274 0.57187143 -0.04789184 0.01950345 0.77384812
7.7031 -0.55782300 0.05313653 -0.16785049 -0.25038205 0.57178679 -0.04825992 0.01965327 0.77383654
7.7625 -0.55754801 0.05349689 -0.16903498 -0.25026987 0.57170084 -0.04863082 0.01980423 0.77382478
7.8223 -0.55726951 0.05385904 -0.17022640 -0.25015620 0.57161357 -0.04900454 0.01995634 0.77381283
7.8825 -0.55698748 0.05422295 -0.17142475 -0.25004102 0.57152495 -0.04938113 0.02010961 0.77380071
7.9433 -0.55670187 0.05458864 -0.17263007 -0.24992430 0.57143497 -0.04976059 0.02026406 0.77378839
8.0045 -0.55641265 0.05495610 -0.17384235 -0.24980604 0.57134359 -0.05014295 0.02041968 0.77377588
8.0662 -0.55611979 0.05532532 -0.17506161 -0.24968622 0.57125081 -0.05052824 0.02057649 0.77376319
8.1283 -0.55582324 0.05569629 -0.17628787 -0.24956481 0.57115660 -0.05091646 0.02073449 0.77375029
8.1909 -0.55552298 0.05606902 -0.17752113 -0.24944180 0.57106093 -0.05130765 0.02089370 0.77373719
8.2540 -0.55521897 0.05644348 -0.17876140 -0.24931718 0.57096379 -0.05170183 0.02105413 0.77372390
8.3176 -0.55491117 0.05681969 -0.18000869 -0.24919092 0.57086515 -0.05209902 0.02121577 0.77371039
8.3817 -0.55459955 0.05719762 -0.18126302 -0.24906300 0.57076499 -0.05249924 0.02137865 0.77369668
8.4463 -0.55428407 0.05757728 -0.18252439 -0.24893342 0.57066329 -0.05290251 0.02154277 0.77368275
8.5114 -0.55396471 0.05795865 -0.18379281 -0.24880214 0.57056002 -0.05330887 0.02170814 0.77366861
8.5770 -0.55364141 0.05834172 -0.18506829 -0.24866916 0.57045515 -0.05371832 0.02187477 0.77365425
8.6430 -0.55331415 0.05872650 -0.18635083 -0.24853445 0.57034867 -0.05413090 0.02204267 0.77363967
8.7096 -0.55298289 0.05911296 -0.18764045 -0.24839799 0.57024055 -0.05454662 0.02221185 0.77362486
8.7767 -0.55264760 0.05950110 -0.18893715 -0.24825977 0.57013076 -0.05496552 0.02238232 0.77360983
8.8444 -0.55230823 0.05989092 -0.19024093 -0.24811977 0.57001928 -0.05538761 0.02255408 0.77359456
8.9125 -0.55196476 0.06028239 -0.19155180 -0.24797796 0.56990609 -0.05581291 0.02272716 0.77357905
8.9812 -0.55161716 0.06067552 -0.19286977 -0.24783434 0.56979115 -0.05624146 0.02290155 0.77356331
9.0504 -0.55126537 0.06107029 -0.19419483 -0.24768887 0.56967443 -0.05667328 0.02307726 0.77354732
9.1201 -0.55090938 0.06146668 -0.19552700 -0.24754154 0.56955592 -0.05710838 0.02325432 0.77353108
9.1904 -0.55054914 0.06186470 -0.19686627 -0.24739234 0.56943559 -0.05754681 0.02343271 0.77351459
9.2612 -0.55018462 0.06226432 -0.19821265 -0.24724124 0.56931340 -0.05798857 0.02361247 0.77349785
9.3325 -0.54981578 0.06266553 -0.19956614 -0.24708821 0.56918933 -0.05843369 0.02379359 0.77348084
9.4044 -0.54944260 0.06306833 -0.20092674 -0.24693325 0.56906335 -0.05888220 0.02397609 0.77346358
9.4769 -0.54906502 0.06347269 -0.20229445 -0.24677634 0.56893542 -0.05933413 0.02415998 0.77344605
9.5499 -0.54868303 0.06387862 -0.20366927 -0.24661744 0.56880553 -0.05978950 0.02434526 0.77342824
9.6235 -0.54829659 0.06428608 -0.20505120 -0.24645655 0.56867364 -0.06024833 0.02453196 0.77341016
9.6977 -0.54790565 0.06469507 -0.20644024 -0.24629363 0.56853972 -0.06071065 0.02472006 0.77339180
9.7724 -0.54751019 0.06510558 -0.20783638 -0.24612868 0.56840373 -0.06117649 0.02490960 0.77337316
9.8477 -0.54711018 0.06551758 -0.20923963 -0.24596167 0.56826566 -0.06164587 0.02510058 0.77335422
9.9235 -0.54670557 0.06593107 -0.21064998 -0.24579258 0.56812545 -0.06211882 0.02529300 0.77333500
10.0000 -0.54629635 0.06634603 -0.21206743 -0.24562139 0.56798309 -0.06259537 0.02548689 0.77331547
10.0770 -0.54588246 0.06676244 -0.21349197 -0.24544808 0.56783854 -0.06307553 0.02568225 0.77329565
10.1547 -0.54546388 0.06718029 -0.21492360 -0.24527262 0.56769177 -0.06355934 0.02587908 0.77327552
10.2329 -0.54504058 0.06759955 -0.21636230 -0.24509501 0.56754273 -0.06404683 0.02607741 0.77325507
10.3118 -0.54461252 0.06802022 -0.21780809 -0.24491521 0.56739141 -0.06453802 0.02627725 0.77323431
10.3912 -0.54417968 0.06844228 -0.21926094 -0.24473320 0.56723775 -0.06503294 0.02647860 0.77321323
10.4713 -0.54374201 0.06886569 -0.22072086 -0.24454897 0.56708173 -0.06553161 0.02668147 0.77319182
10.5520 -0.54329949 0.06929046 -0.22218783 -0.24436249 0.56692332 -0.06603407 0.02688588 0.77317008
10.6333 -0.54285209 0.06971656 -0.22366184 -0.24417373 0.56676246 -0.06654034 0.02709184 0.77314801
10.7152 -0.54239977 0.07014397 -0.22514289 -0.24398269 0.56659914 -0.06705045 0.02729936 0.77312559
10.7978 -0.54194250 0.07057266 -0.22663096 -0.24378934 0.56643330 -0.06756442 0.02750844 0.77310282
10.8809 -0.54148026 0.07100263 -0.22812605 -0.24359364 0.56626492 -0.06808229 0.02771911 0.77307971
10.9648 -0.54101301 0.07143385 -0.22962814 -0.24339560 0.56609394 -0.06860409 0.02793138 0.77305623
11.0493 -0.54054072 0.07186630 -0.23113722 -0.24319517 0.56592034 -0.06912984 0.02814525 0.77303239
11.1344 -0.54006336 0.07229995 -0.23265328 -0.24299234 0.56574407 -0.06965956 0.02836073 0.77300818
11.2202 -0.53958091 0.07273480 -0.23417631 -0.24278709 0.56556509 -0.07019330 0.02857784 0.77298360
11.3066 -0.53909333 0.07317080 -0.23570628 -0.24257939 0.56538337 -0.07073108 0.02879660 0.77295864
11.3937 -0.53860060 0.07360795 -0.23724320 -0.24236923 0.56519885 -0.07127292 0.02901700 0.77293329
11.4815 -0.53810268 0.07404621 -0.23878704 -0.24215657 0.56501150 -0.07181887 0.02923907 0.77290754
11.5700 -0.53759956 0.07448557 -0.24033779 -0.24194140 0.56482127 -0.07236894 0.02946282 0.77288140
11.6591 -0.53709120 0.07492601 -0.24189543 -0.24172369 0.56462812 -0.07292316 0.02968825 0.77285486
11.7490 -0.53657758 0.07536748 -0.24345995 -0.24150342 0.56443201 -0.07348158 0.02991539 0.77282790
11.8395 -0.53605867 0.07580999 -0.24503132 -0.24128057 0.56423288 -0.07404421 0.03014423 0.77280053
11.9307 -0.53553444 0.07625349 -0.24660954 -0.24105511 0.56403070 -0.07461109 0.03037481 0.77277273
12.0226 -0.53500488 0.07669796 -0.24819458 -0.24082702 0.56382542 -0.07518224 0.03060712 0.77274450
12.1153 -0.53446994 0.07714338 -0.24978642 -0.24059629 0.56361699 -0.07575771 0.03084118 0.77271584
12.2086 -0.53392962 0.07758972 -0.25138504 -0.24036287 0.56340536 -0.07633752 0.03107700 0.77268673
12.3027 -0.53338389 0.07803695 -0.25299043 -0.24012675 0.56319049 -0.07692169 0.03131460 0.77265717
12.3975 -0.53283272 0.07848505 -0.25460257 -0.23988791 0.56297232 -0.07751027 0.03155398 0.77262715
12.4930 -0.53227610 0.07893399 -0.25622143 -0.23964632 0.56275081 -0.07810328 0.03179517 0.77259667
12.5893 -0.53171399 0.07938375 -0.25784698 -0.23940196 0.56252590 -0.07870075 0.03203816 0.77256571
12.6863 -0.53114638 0.07983428 -0.25947922 -0.23915481 0.56229755 -0.07930273 0.03228299 0.77253428
12.7840 -0.53057325 0.08028558 -0.26111812 -0.23890483 0.56206569 -0.07990923 0.03252965 0.77250236
12.8825 -0.52999458 0.08073759 -0.26276365 -0.23865201 0.56183029 -0.08052029 0.03277817 0.77246994
12.9818 -0.52941034 0.08119031 -0.26441579 -0.23839631 0.56159128 -0.08113594 0.03302855 0.77243702
13.0818 -0.52882052 0.08164370 -0.26607452 -0.23813773 0.56134861 -0.08175622 0.03328081 0.77240360
13.1826 -0.52822511 0.08209772 -0.26773981 -0.23787622 0.56110222 -0.08238115 0.03353497 0.77236965
13.2841 -0.52762407 0.08255235 -0.26941164 -0.23761177 0.56085207 -0.08301078 0.03379102 0.77233518
13.3865 -0.52701740 0.08300756 -0.27108998 -0.23734435 0.56059808 -0.08364513 0.03404900 0.77230018
13.4896 -0.52640508 0.08346331 -0.27277481 -0.23707393 0.56034021 -0.08428423 0.03430891 0.77226463
13.5936 -0.52578710 0.08391958 -0.27446611 -0.23680049 0.56007840 -0.08492813 0.03457077 0.77222853
13.6983 -0.52516343 0.08437633 -0.27616383 -0.23652401 0.55981258 -0.08557685 0.03483458 0.77219188
13.8038 -0.52453407 0.08483353 -0.27786797 -0.23624445 0.55954270 -0.08623042 0.03510037 0.77215465
13.9102 -0.52389900 0.08529116 -0.27957849 -0.23596180 0.55926870 -0.08688889 0.03536815 0.77211685
14.0174 -0.52325820 0.08574917 -0.28129536 -0.23567601 0.55899050 -0.08755228 0.03563793 0.77207847
14.1254 -0.52261167 0.08620753 -0.28301856 -0.23538708 0.55870806 -0.08822063 0.03590972 0.77203949
14.2342 -0.52195940 0.08666621 -0.28474805 -0.23509497 0.55842130 -0.08889397 0.03618354 0.77199990
14.3439 -0.52130137 0.08712518 -0.28648382 -0.23479966 0.55813017 -0.08957233 0.03645941 0.77195971
14.4544 -0.52063757 0.08758441 -0.28822583 -0.23450111 0.55783459 -0.09025576 0.03673733 0.77191889
14.5658 -0.51996800 0.08804385 -0.28997405 -0.23419930 0.55753450 -0.09094428 0.03701733 0.77187743
14.6780 -0.51929264 0.08850347 -0.29172845 -0.23389420 0.55722983 -0.09163794 0.03729941 0.77183534
14.7911 -0.51861149 0.08896325 -0.29348900 -0.23358580 0.55692052 -0.09233676 0.03758359 0.77179259
14.9050 -0.51792454 0.08942314 -0.29525568 -0.23327404 0.55660649 -0.09304078 0.03786989 0.77174918
15.0199 -0.51723179 0.08988312 -0.29702846 -0.23295892 0.55628768 -0.09375004 0.03815832 0.77170510
15.1356 -0.51653323 0.09034313 -0.29880729 -0.23264040 0.55596400 -0.09446457 0.03844889 0.77166034
15.2522 -0.51582885 0.09080316 -0.30059216 -0.23231845 0.55563540 -0.09518441 0.03874162 0.77161488
15.3697 -0.51511866 0.09126316 -0.30238304 -0.23199304 0.55530180 -0.09590959 0.03903653 0.77156872
15.4882 -0.51440264 0.09172309 -0.30417988 -0.23166414 0.55496311 -0.09664015 0.03933362 0.77152184
15.6075 -0.51368080 0.09218293 -0.30598267 -0.23133173 0.55461928 -0.09737612 0.03963292 0.77147423
15.7278 -0.51295314 0.09264263 -0.30779136 -0.23099578 0.55427021 -0.09811755 0.03993444 0.77142589
15.8489 -0.51221965 0.09310216 -0.30960594 -0.23065624 0.55391583 -0.09886446 0.04023819 0.77137680
15.9710 -0.51148033 0.09356148 -0.31142636 -0.23031311 0.55355607 -0.09961689 0.04054418 0.77132695
16.0941 -0.51073520 0.09402056 -0.31325260 -0.22996633 0.55319085 -0.10037488 0.04085245 0.77127633
16.2181 -0.50998424 0.09447935 -0.31508462 -0.22961589 0.55282008 -0.10113847 0.04116299 0.77122492
16.3431 -0.50922746 0.09493782 -0.31692239 -0.22926174 0.55244367 -0.10190770 0.04147583 0.77117271
16.4690 -0.50846487 0.09539593 -0.31876589 -0.22890387 0.55206156 -0.10268259 0.04179098 0.77111970
16.5959 -0.50769646 0.09585365 -0.32061508 -0.22854223 0.55167365 -0.10346319 0.04210845 0.77106586
16.7237 -0.50692225 0.09631093 -0.32246992 -0.22817679 0.55127986 -0.10424953 0.04242827 0.77101119
16.8526 -0.50614224 0.09676774 -0.32433040 -0.22780753 0.55088011 -0.10504165 0.04275044 0.77095567
16.9824 -0.50535644 0.09722404 -0.32619646 -0.22743441 0.55047429 -0.10583960 0.04307498 0.77089930
17.1133 -0.50456485 0.09767979 -0.32806809 -0.22705739 0.55006234 -0.10664339 0.04340191 0.77084204
17.2451 -0.50376749 0.09813496 -0.32994526 -0.22667643 0.54964414 -0.10745308 0.04373125 0.77078390
17.3780 -0.50296436 0.09858950 -0.33182792 -0.22629152 0.54921963 -0.10826870 0.04406301 0.77072486
17.5119 -0.50215548 0.09904338 -0.33371605 -0.22590261 0.54878869 -0.10909028 0.04439720 0.77066491
17.6468 -0.50134085 0.09949656 -0.33560962 -0.22550966 0.54835125 -0.10991787 0.04473384 0.77060402
17.7828 -0.50052048 0.09994900 -0.33750859 -0.22511264 0.54790719 -0.11075150 0.04507296 0.77054219
17.9198 -0.49969440 0.10040066 -0.33941294 -0.22471151 0.54745644 -0.11159121 0.04541455 0.77047940
18.0579 -0.49886260 0.10085150 -0.34132263 -0.22430624 0.54699888 -0.11243704 0.04575865 0.77041564
18.1970 -0.49802512 0.10130149 -0.34323763 -0.22389680 0.54653443 -0.11328902 0.04610526 0.77035089
18.3372 -0.49718195 0.10175058 -0.34515791 -0.22348313 0.54606298 -0.11414720 0.04645441 0.77028514
18.4785 -0.49633313 0.10219874 -0.34708344 -0.22306520 0.54558442 -0.11501160 0.04680610 0.77021836
18.6209 -0.49547866 0.10264593 -0.34901419 -0.22264298 0.54509867 -0.11588228 0.04716036 0.77015056
18.7643 -0.49461856 0.10309211 -0.35095013 -0.22221643 0.54460561 -0.11675926 0.04751721 0.77008170
18.9089 -0.49375285 0.10353724 -0.35289122 -0.22178550 0.54410514 -0.11764258 0.04787665 0.77001177
19.0546 -0.49288155 0.10398128 -0.35483744 -0.22135016 0.54359715 -0.11853229 0.04823870 0.76994075
19.2014 -0.49200468 0.10442419 -0.35678876 -0.22091036 0.54308153 -0.11942841 0.04860339 0.76986864
19.3494 -0.49112227 0.10486594 -0.35874514 -0.22046606 0.54255818 -0.12033099 0.04897072 0.76979541
19.4984 -0.49023432 0.10530649 -0.36070655 -0.22001722 0.54202699 -0.12124007 0.04934072 0.76972104
19.6487 -0.48934086 0.10574579 -0.36267297 -0.21956380 0.54148784 -0.12215568 0.04971340 0.76964552
19.8001 -0.48844193 0.10618381 -0.36464437 -0.21910575 0.54094062 -0.12307786 0.05008878 0.76956882
19.9526 -0.48753753 0.10662052 -0.36662071 -0.21864303 0.54038521 -0.12400665 0.05046688 0.76949094
20.1064 -0.48662770 0.10705587 -0.36860196 -0.21817559 0.53982150 -0.12494208 0.05084770 0.76941185
20.2613 -0.48571246 0.10748982 -0.37058810 -0.21770339 0.53924938 -0.12588420 0.05123128 0.76933153
20.4174 -0.48479183 0.10792234 -0.37257910 -0.21722638 0.53866872 -0.12683303 0.05161762 0.76924997
20.5747 -0.48386584 0.10835339 -0.37457492 -0.21674452 0.53807940 -0.12778863 0.05200674 0.76916714
20.7332 -0.48293453 0.10878294 -0.37657554 -0.21625776 0.53748131 -0.12875101 0.05239866 0.76908302
20.8930 -0.48199790 0.10921093 -0.37858092 -0.21576604 0.53687431 -0.12972023 0.05279340 0.76899760
21.0539 -0.48105601 0.10963735 -0.38059105 -0.21526932 0.53625829 -0.13069632 0.05319097 0.76891086
21.2162 -0.48010887 0.11006214 -0.38260588 -0.21476755 0.53563312 -0.13167931 0.05359139 0.76882277
21.3796 -0.47915651 0.11048527 -0.38462540 -0.21426068 0.53499867 -0.13266925 0.05399468 0.76873331
21.5443 -0.47819897 0.11090671 -0.38664956 -0.21374866 0.53435482 -0.13366616 0.05440085 0.76864246
21.7103 -0.47723628 0.11132642 -0.38867835 -0.21323143 0.53370143 -0.13467008 0.05480993 0.76855021
21.8776 -0.47626846 0.11174436 -0.39071173 -0.21270894 0.53303837 -0.13568106 0.05522193 0.76845652
22.0462 -0.47529555 0.11216050 -0.39274968 -0.21218114 0.53236551 -0.13669912 0.05563686 0.76836137
22.2160 -0.47431759 0.11257480 -0.39479216 -0.21164797 0.53168272 -0.13772431 0.05605474 0.76826476
22.3872 -0.47333460 0.11298722 -0.39683914 -0.21110938 0.53098986 -0.13875665 0.05647559 0.76816664
22.5597 -0.47234662 0.11339772 -0.39889060 -0.21056530 0.53028679 -0.13979618 0.05689944 0.76806699
22.7335 -0.47135369 0.11380628 -0.40094651 -0.21001569 0.52957338 -0.14084294 0.05732628 0.76796580
22.9087 -0.47035583 0.11421285 -0.40300684 -0.20946048 0.52884948 -0.14189696 0.05775615 0.76786304
23.0852 -0.46935310 0.11461741 -0.40507156 -0.20889961 0.52811495 -0.14295828 0.05818905 0.76775869
23.2631 -0.46834551 0.11501991 -0.40714063 -0.20833303 0.52736966 -0.14402693 0.05862502 0.76765271
23.4423 -0.46733312 0.11542033 -0.40921404 -0.20776066 0.52661346 -0.14510294 0.05906405 0.76754509
23.6229 -0.46631595 0.11581862 -0.41129174 -0.20718246 0.52584620 -0.14618635 0.05950618 0.76743579
23.8049 -0.46529404 0.11621475 -0.41337371 -0.20659835 0.52506773 -0.14727719 0.05995141 0.76732480
23.9883 -0.46426744 0.11660870 -0.41545992 -0.20600828 0.52427792 -0.14837549 0.06039977 0.76721208
24.1732 -0.46323617 0.11700042 -0.41755034 -0.20541217 0.52347660 -0.14948128 0.06085126 0.76709762
24.3594 -0.46220029 0.11738988 -0.41964493 -0.20480996 0.52266363 -0.15059460 0.06130592 0.76698137
24.5471 -0.46115983 0.11777706 -0.42174367 -0.20420159 0.52183886 -0.15171548 0.06176375 0.76686332
24.7362 -0.46011482 0.11816191 -0.42384651 -0.20358698 0.52100214 -0.15284395 0.06222477 0.76674344
24.9268 -0.45906532 0.11854440 -0.42595344 -0.20296607 0.52015330 -0.15398003 0.06268901 0.76662169
25.1189 -0.45801136 0.11892451 -0.42806441 -0.20233878 0.51929220 -0.15512377 0.06315647 0.76649805
25.3124 -0.45695298 0.11930220 -0.43017939 -0.20170505 0.51841867 -0.15627518 0.06362717 0.76637249
25.5074 -0.45589022 0.11967743 -0.43229835 -0.20106480 0.51753257 -0.15743430 0.06410113 0.76624498
25.7040 -0.45482313 0.12005019 -0.43442125 -0.20041796 0.51663373 -0.15860115 0.06457837 0.76611549
25.9020 -0.45375174 0.12042043 -0.43654805 -0.19976445 0.51572198 -0.15977577 0.06505890 0.76598398
26.1016 -0.45267611 0.12078812 -0.43867873 -0.19910420 0.51479718 -0.16095817 0.06554273 0.76585043
26.3027 -0.45159626 0.12115324 -0.44081323 -0.19843714 0.51385915 -0.16214839 0.06602990 0.76571480
26.5053 -0.45051226 0.12151576 -0.44295153 -0.19776318 0.51290774 -0.16334646 0.06652041 0.76557707
26.7096 -0.44942413 0.12187564 -0.44509359 -0.19708225 0.51194277 -0.16455239 0.06701427 0.76543719
26.9153 -0.44833193 0.12223287 -0.44723936 -0.19639426 0.51096409 -0.16576621 0.06751151 0.76529514
27.1227 -0.44723569 0.12258739 -0.44938880 -0.19569914 0.50997153 -0.16698795 0.06801214 0.76515088
27.3317 -0.44613547 0.12293920 -0.45154187 -0.19499681 0.50896491 -0.16821762 0.06851618 0.76500438
27.5423 -0.44503130 0.12328826 -0.45369853 -0.19428718 0.50794408 -0.16945526 0.06902364 0.76485559
27.7545 -0.44392324 0.12363454 -0.45585873 -0.19357017 0.50690886 -0.17070088 0.06953454 0.76470450
27.9683 -0.44281132 0.12397802 -0.45802242 -0.19284570 0.50585908 -0.17195450 0.07004890 0.76455105
28.1838 -0.44169559 0.12431866 -0.46018957 -0.19211367 0.50479458 -0.17321614 0.07056672 0.76439521
28.4010 -0.44057610 0.12465645 -0.46236011 -0.19137401 0.50371518 -0.17448582 0.07108803 0.76423695
28.6198 -0.43945289 0.12499135 -0.46453400 -0.19062662 0.50262072 -0.17576357 0.07161284 0.76407623
28.8403 -0.43832601 0.12532334 -0.46671119 -0.18987142 0.50151101 -0.17704939 0.07214117 0.76391301
29.0625 -0.43719551 0.12565239 -0.46889162 -0.18910832 0.50038589 -0.17834330 0.07267303 0.76374725
29.2864 -0.43606142 0.12597847 -0.47107524 -0.18833722 0.49924518 -0.17964533 0.07320843 0.76357890
29.5121 -0.43492380 0.12630157 -0.47326199 -0.18755804 0.49808871 -0.18095547 0.07374740 0.76340794
29.7395 -0.43378270 0.12662166 -0.47545181 -0.18677068 0.49691631 -0.18227375 0.07428994 0.76323431
29.9686 -0.43263815 0.12693871 -0.47764464 -0.18597505 0.49572781 -0.18360018 0.07483607 0.76305798
30.1995 -0.43149021 0.12725269 -0.47984042 -0.18517106 0.49452302 -0.18493477 0.07538580 0.76287891
30.4322 -0.43033892 0.12756359 -0.48203908 -0.18435861 0.49330178 -0.18627753 0.07593915 0.76269704
30.6667 -0.42918434 0.12787139 -0.48424056 -0.18353760 0.49206391 -0.18762847 0.07649613 0.76251235
30.9030 -0.42802650 0.12817605 -0.48644478 -0.18270795 0.49080925 -0.18898759 0.07705676 0.76232478
31.1411 -0.42686545 0.12847755 -0.48865168 -0.18186955 0.48953760 -0.19035491 0.07762104 0.76213428
31.3810 -0.42570125 0.12877588 -0.49086117 -0.18102230 0.48824881 -0.19173043 0.07818900 0.76194082
31.6228 -0.42453393 0.12907101 -0.49307319 -0.18016611 0.48694270 -0.19311415 0.07876064 0.76174434
31.8664 -0.42336355 0.12936292 -0.49528766 -0.17930087 0.48561910 -0.19450608 0.07933598 0.76154480
32.1119 -0.42219015 0.12965159 -0.49750448 -0.17842650 0.48427784 -0.19590621 0.07991503 0.76134215
32.3594 -0.42101378 0.12993699 -0.49972359 -0.17754288 0.48291873 -0.19731456 0.08049779 0.76113634
32.6087 -0.41983449 0.13021912 -0.50194488 -0.17664992 0.48154163 -0.19873111 0.08108430 0.76092733
32.8599 -0.41865232 0.13049794 -0.50416828 -0.17574752 0.48014635 -0.20015588 0.08167454 0.76071505
33.1131 -0.41746732 0.13077343 -0.50639368 -0.17483557 0.47873273 -0.20158884 0.08226854 0.76049947
33.3682 -0.41627955 0.13104559 -0.50862100 -0.17391397 0.47730060 -0.20303000 0.08286631 0.76028052
33.6253 -0.41508904 0.13131438 -0.51085012 -0.17298262 0.47584979 -0.20447936 0.08346786 0.76005816
33.8844 -0.41389584 0.13157979 -0.51308096 -0.17204142 0.47438015 -0.20593690 0.08407320 0.75983233
34.1455 -0.41270000 0.13184181 -0.51531340 -0.17109027 0.47289151 -0.20740262 0.08468233 0.75960297
34.4086 -0.41150157 0.13210041 -0.51754734 -0.17012905 0.47138370 -0.20887651 0.08529527 0.75937004
34.6737 -0.41030060 0.13235557 -0.51978266 -0.16915768 0.46985657 -0.21035855 0.08591202 0.75913347
34.9408 -0.40909713 0.13260729 -0.52201924 -0.16817604 0.46830996 -0.21184874 0.08653261 0.75889321
35.2101 -0.40789121 0.13285553 -0.52425698 -0.16718403 0.46674372 -0.21334705 0.08715702 0.75864920
35.4813 -0.40668289 0.13310029 -0.52649574 -0.16618155 0.46515769 -0.21485347 0.08778528 0.75840138
35.7547 -0.40547221 0.13334155 -0.52873540 -0.16516850 0.46355172 -0.21636799 0.08841739 0.75814969
36.0302 -0.40425922 0.13357929 -0.53097583 -0.16414478 0.46192567 -0.21789059 0.08905335 0.75789407
36.3078 -0.40304397 0.13381350 -0.53321689 -0.16311027 0.46027938 -0.21942124 0.08969318 0.75763446
36.5876 -0.40182651 0.13404417 -0.53545845 -0.16206489 0.45861271 -0.22095992 0.09033688 0.75737079
36.8695 -0.40060687 0.13427127 -0.53770037 -0.16100853 0.45692554 -0.22250661 0.09098445 0.75710300
37.1535 -0.39938512 0.13449479 -0.53994249 -0.15994108 0.45521770 -0.22406129 0.09163590 0.75683103
37.4398 -0.39816129 0.13471473 -0.54218468 -0.15886246 0.45348909 -0.22562392 0.09229124 0.75655481
37.7283 -0.39693543 0.13493105 -0.54442678 -0.15777255 0.45173955 -0.22719449 0.09295047 0.75627427
38.0189 -0.39570759 0.13514376 -0.54666863 -0.15667126 0.44996898 -0.22877296 0.09361360 0.75598934
38.3119 -0.39447781 0.13535284 -0.54891006 -0.15555850 0.44817723 -0.23035929 0.09428062 0.75569996
38.6071 -0.39324614 0.13555828 -0.55115092 -0.15443416 0.44636421 -0.23195347 0.09495154 0.75540605
38.9045 -0.39201263 0.13576006 -0.55339103 -0.15329815 0.44452978 -0.23355545 0.09562636 0.75510754
39.2043 -0.39077732 0.13595816 -0.55563023 -0.15215038 0.44267384 -0.23516520 0.09630509 0.75480437
39.5063 -0.38954026 0.13615259 -0.55786832 -0.15099075 0.44079629 -0.23678268 0.09698772 0.75449645
39.8107 -0.38830150 0.13634333 -0.56010514 -0.14981917 0.43889701 -0.23840786 0.09767425 0.75418371
40.1175 -0.38706108 0.13653037 -0.56234048 -0.14863555 0.43697593 -0.24004069 0.09836469 0.75386608
40.4265 -0.38581904 0.13671369 -0.56457417 -0.14743981 0.43503293 -0.24168113 0.09905903 0.75354348
40.7380 -0.38457543 0.13689328 -0.56680601 -0.14623184 0.43306794 -0.24332914 0.09975727 0.75321582
41.0519 -0.38333030 0.13706915 -0.56903580 -0.14501158 0.43108087 -0.24498469 0.10045941 0.75288303
41.3682 -0.38208369 0.13724126 -0.57126333 -0.14377894 0.42907164 -0.24664772 0.10116545 0.75254503
41.6869 -0.38083565 0.13740963 -0.57348841 -0.14253383 0.42704020 -0.24831818 0.10187537 0.75220173
42.0081 -0.37958622 0.13757423 -0.57571081 -0.14127617 0.42498646 -0.24999603 0.10258918 0.75185306
42.3318 -0.37833544 0.13773506 -0.57793033 -0.14000590 0.42291038 -0.25168123 0.10330688 0.75149892
42.6580 -0.37708337 0.13789211 -0.58014674 -0.13872292 0.42081189 -0.25337372 0.10402844 0.75113923
42.9866 -0.37583004 0.13804537 -0.58235982 -0.13742718 0.41869095 -0.25507345 0.10475388 0.75077390
43.3178 -0.37457551 0.13819484 -0.58456934 -0.13611861 0.41654753 -0.25678037 0.10548317 0.75040284
43.6516 -0.37331981 0.13834050 -0.58677508 -0.13479712 0.41438158 -0.25849443 0.10621631 0.75002596
43.9879 -0.37206298 0.13848236 -0.58897679 -0.13346267 0.41219308 -0.26021557 0.10695329 0.74964316
44.3268 -0.37080508 0.13862039 -0.59117425 -0.13211518 0.40998200 -0.26194375 0.10769410 0.74925437
44.6684 -0.36954615 0.13875460 -0.59336721 -0.13075461 0.40774834 -0.26367890 0.10843873 0.74885947
45.0125 -0.36828623 0.13888498 -0.59555541 -0.12938089 0.40549209 -0.26542097 0.10918716 0.74845837
45.3593 -0.36702536 0.13901152 -0.59773863 -0.12799397 0.40321325 -0.26716990 0.10993937 0.74805097
45.7088 -0.36576358 0.13913422 -0.59991659 -0.12659381 0.40091182 -0.26892564 0.11069537 0.74763717
46.0610 -0.36450095 0.13925307 -0.60208906 -0.12518035 0.39858782 -0.27068813 0.11145512 0.74721688
46.4159 -0.36323751 0.13936807 -0.60425576 -0.12375356 0.39624127 -0.27245731 0.11221862 0.74678998
46.7735 -0.36197328 0.13947921 -0.60641644 -0.12231340 0.39387220 -0.27423313 0.11298583 0.74635637
47.1339 -0.36070833 0.13958649 -0.60857083 -0.12085983 0.39148066 -0.27601552 0.11375676 0.74591595
47.4971 -0.35944269 0.13968990 -0.61071867 -0.11939283 0.38906668 -0.27780443 0.11453136 0.74546861
47.8630 -0.35817641 0.13978944 -0.61285970 -0.11791236 0.38663033 -0.27959980 0.11530963 0.74501423
48.2318 -0.35690952 0.13988511 -0.61499362 -0.11641840 0.38417165 -0.28140158 0.11609153 0.74455271
48.6034 -0.35564207 0.13997690 -0.61712019 -0.11491093 0.38169073 -0.28320969 0.11687705 0.74408392
48.9779 -0.35437411 0.14006481 -0.61923911 -0.11338994 0.37918763 -0.28502409 0.11766616 0.74360776
49.3552 -0.35310566 0.14014884 -0.62135011 -0.11185542 0.37666245 -0.28684472 0.11845882 0.74312411
49.7355 -0.35183679 0.14022898 -0.62345292 -0.11030736 0.37411528 -0.28867152 0.11925502 0.74263284
50.1187 -0.35056752 0.14030524 -0.62554725 -0.10874576 0.37154621 -0.29050444 0.12005473 0.74213384
50.5049 -0.34929789 0.14037760 -0.62763282 -0.10717062 0.36895537 -0.29234342 0.12085790 0.74162698
50.8940 -0.34802796 0.14044608 -0.62970934 -0.10558195 0.36634287 -0.29418840 0.12166451 0.74111214
51.2861 -0.34675775 0.14051066 -0.63177655 -0.10397976 0.36370883 -0.29603934 0.12247452 0.74058919
51.6813 -0.34548732 0.14057135 -0.63383414 -0.10236406 0.36105339 -0.29789617 0.12328791 0.74005799
52.0795 -0.34421670 0.14062814 -0.63588185 -0.10073489 0.35837669 -0.29975885 0.12410462 0.73951843
52.4807 -0.34294594 0.14068105 -0.63791937 -0.09909225 0.35567888 -0.30162733 0.12492463 0.73897036
52.8851 -0.34167506 0.14073005 -0.63994644 -0.09743619 0.35296012 -0.30350155 0.12574788 0.73841365
53.2926 -0.34040413 0.14077517 -0.64196275 -0.09576674 0.35022058 -0.30538148 0.12657434 0.73784816
53.7032 -0.33913316 0.14081639 -0.64396805 -0.09408394 0.34746043 -0.30726707 0.12740397 0.73727374
54.1170 -0.33786221 0.14085371 -0.64596203 -0.09238784 0.34467985 -0.30915826 0.12823671 0.73669027
54.5339 -0.33659131 0.14088715 -0.64794441 -0.09067848 0.34187904 -0.31105502 0.12907252 0.73609759
54.9541 -0.33532051 0.14091669 -0.64991493 -0.08895591 0.33905818 -0.31295732 0.12991135 0.73549556
55.3775 -0.33404984 0.14094235 -0.65187329 -0.08722021 0.33621749 -0.31486510 0.13075315 0.73488402
55.8042 -0.33277934 0.14096412 -0.65381922 -0.08547143 0.33335717 -0.31677834 0.13159786 0.73426283
56.2341 -0.33150906 0.14098200 -0.65575245 -0.08370964 0.33047744 -0.31869700 0.13244542 0.73363183
56.6674 -0.33023902 0.14099600 -0.65767271 -0.08193492 0.32757854 -0.32062106 0.13329579 0.73299086
57.1040 -0.32896928 0.14100612 -0.65957971 -0.08014735 0.32466068 -0.32255047 0.13414889 0.73233977
57.5440 -0.32769986 0.14101237 -0.66147321 -0.07834701 0.32172411 -0.32448522 0.13500468 0.73167839
57.9874 -0.32643081 0.14101474 -0.66335292 -0.07653399 0.31876907 -0.32642529 0.13586307 0.73100656
58.4341 -0.32516217 0.14101324 -0.66521859 -0.07470838 0.31579582 -0.32837064 0.13672401 0.73032411
58.8844 -0.32389397 0.14100787 -0.66706997 -0.07287029 0.31280461 -0.33032128 0.13758743 0.72963088
59.3381 -0.32262625 0.14099865 -0.66890679 -0.07101981 0.30979569 -0.33227717 0.13845325 0.72892669
59.7952 -0.32135905 0.14098556 -0.67072881 -0.06915706 0.30676935 -0.33423831 0.13932140 0.72821136
60.2560 -0.32009241 0.14096862 -0.67253578 -0.06728215 0.30372586 -0.33620470 0.14019180 0.72748473
60.7202 -0.31882636 0.14094784 -0.67432746 -0.06539519 0.30066548 -0.33817632 0.14106438 0.72674660
61.1881 -0.31756095 0.14092321 -0.67610361 -0.06349630 0.29758851 -0.34015318 0.14193906 0.72599680
61.6595 -0.31629620 0.14089474 -0.67786400 -0.06158562 0.29449522 -0.34213527 0.14281575 0.72523514
62.1346 -0.31503216 0.14086244 -0.67960841 -0.05966327 0.29138591 -0.34412260 0.14369435 0.72446143
62.6133 -0.31376887 0.14082632 -0.68133660 -0.05772939 0.28826088 -0.34611518 0.14457480 0.72367549
63.0957 -0.31250636 0.14078637 -0.68304836 -0.05578411 0.28512041 -0.34811302 0.14545698 0.72287711
63.5819 -0.31124466 0.14074262 -0.68474348 -0.05382758 0.28196482 -0.35011614 0.14634081 0.72206610
64.0718 -0.30998381 0.14069506 -0.68642176 -0.05185995 0.27879440 -0.35212456 0.14722619 0.72124227
64.5654 -0.30872386 0.14064369 -0.68808300 -0.04988136 0.27560946 -0.35413829 0.14811301 0.72040540
65.0629 -0.30746483 0.14058854 -0.68972699 -0.04789197 0.27241030 -0.35615737 0.14900117 0.71955529
65.5642 -0.30620676 0.14052960 -0.69135356 -0.04589194 0.26919725 -0.35818182 0.14989058 0.71869174
66.0693 -0.30494969 0.14046689 -0.69296252 -0.04388143 0.26597060 -0.36021168 0.15078110 0.71781452
66.5784 -0.30369365 0.14040041 -0.69455370 -0.04186060 0.26273067 -0.36224698 0.15167264 0.71692343
67.0914 -0.30243868 0.14033016 -0.69612693 -0.03982963 0.25947778 -0.36428776 0.15256506 0.71601825
67.6083 -0.30118481 0.14025617 -0.69768204 -0.03778868 0.25621223 -0.36633407 0.15345827 0.71509876
68.1292 -0.29993208 0.14017844 -0.69921889 -0.03573792 0.25293435 -0.36838595 0.15435212 0.71416473
68.6541 -0.29868052 0.14009697 -0.70073732 -0.03367754 0.24964444 -0.37044345 0.15524649 0.71321594
69.1831 -0.29743017 0.14001178 -0.70223720 -0.03160772 0.24634282 -0.37250664 0.15614126 0.71225215
69.7161 -0.29618106 0.13992287 -0.70371839 -0.02952863 0.24302980 -0.37457555 0.15703628 0.71127314
70.2533 -0.29493323 0.13983026 -0.70518076 -0.02744046 0.23970570 -0.37665025 0.15793142 0.71027866
70.7946 -0.29368670 0.13973396 -0.70662419 -0.02534340 0.23637082 -0.37873081 0.15882654 0.70926847
71.3400 -0.29244152 0.13963398 -0.70804858 -0.02323764 0.23302547 -0.38081729 0.15972149 0.70824235
71.8897 -0.29119772 0.13953032 -0.70945382 -0.02112337 0.22966996 -0.38290976 0.16061612 0.70720002
72.4436 -0.28995533 0.13942300 -0.71083981 -0.01900078 0.22630460 -0.38500829 0.16151029 0.70614126
73.0018 -0.28871438 0.13931203 -0.71220645 -0.01687007 0.22292968 -0.38711294 0.16240382 0.70506581
73.5642 -0.28747491 0.13919742 -0.71355367 -0.01473143 0.21954551 -0.38922381 0.16329656 0.70397341
74.1310 -0.28623695 0.13907919 -0.71488140 -0.01258507 0.21615238 -0.39134095 0.16418835 0.70286380
74.7022 -0.28500053 0.13895734 -0.71618955 -0.01043117 0.21275058 -0.39346446 0.16507902 0.70173673
75.2778 -0.28376568 0.13883189 -0.71747808 -0.00826996 0.20934041 -0.39559441 0.16596838 0.70059192
75.8578 -0.28253245 0.13870285 -0.71874692 -0.00610161 0.20592214 -0.39773089 0.16685627 0.69942912
76.4422 -0.28130085 0.13857023 -0.71999604 -0.00392635 0.20249607 -0.39987397 0.16774251 0.69824806
77.0312 -0.28007092 0.13843405 -0.72122538 -0.00174436 0.19906247 -0.40202375 0.16862689 0.69704845
77.6247 -0.27884270 0.13829432 -0.72243492 0.00044413 0.19562161 -0.40418030 0.16950924 0.69583003
78.2228 -0.27761621 0.13815105 -0.72362464 0.00263894 0.19217376 -0.40634372 0.17038936 0.69459252
78.8255 -0.27639149 0.13800426 -0.72479451 0.00483985 0.18871919 -0.40851409 0.17126705 0.69333564
79.4328 -0.27516856 0.13785396 -0.72594452 0.00704666 0.18525815 -0.41069149 0.17214209 0.69205910
80.0448 -0.27394746 0.13770016 -0.72707467 0.00925915 0.18179091 -0.41287601 0.17301430 0.69076262
80.6616 -0.27272822 0.13754289 -0.72818496 0.01147713 0.17831770 -0.41506774 0.17388344 0.68944591
81.2831 -0.27151087 0.13738214 -0.72927539 0.01370039 0.17483877 -0.41726676 0.17474930 0.68810869
81.9093 -0.27029544 0.13721795 -0.73034599 0.01592872 0.17135437 -0.41947315 0.17561166 0.68675065
82.5404 -0.26908195 0.13705032 -0.73139677 0.01816192 0.16786473 -0.42168699 0.17647030 0.68537151
83.1764 -0.26787044 0.13687928 -0.73242776 0.02039978 0.16437007 -0.42390836 0.17732496 0.68397097
83.8172 -0.26666095 0.13670483 -0.73343900 0.02264210 0.16087062 -0.42613734 0.17817543 0.68254873
84.4630 -0.26545348 0.13652699 -0.73443052 0.02488866 0.15736660 -0.42837400 0.17902145 0.68110449
85.1138 -0.26424809 0.13634578 -0.73540237 0.02713927 0.15385821 -0.43061841 0.17986278 0.67963795
85.7696 -0.26304479 0.13616121 -0.73635460 0.02939372 0.15034567 -0.43287064 0.18069917 0.67814881
86.4304 -0.26184362 0.13597330 -0.73728726 0.03165182 0.14682918 -0.43513075 0.18153036 0.67663677
87.0964 -0.26064459 0.13578208 -0.73820043 0.03391335 0.14330893 -0.43739880 0.18235608 0.67510153
87.7674 -0.25944775 0.13558755 -0.73909416 0.03617812 0.13978511 -0.43967484 0.18317607 0.67354277
88.4437 -0.25825312 0.13538973 -0.73996853 0.03844593 0.13625791 -0.44195893 0.18399006 0.67196020
89.1251 -0.25706072 0.13518864 -0.74082362 0.04071658 0.13272752 -0.44425110 0.18479778 0.67035350
89.8118 -0.25587059 0.13498430 -0.74165951 0.04298986 0.12919410 -0.44655140 0.18559893 0.66872238
90.5038 -0.25468274 0.13477673 -0.74247628 0.04526560 0.12565784 -0.44885985 0.18639324 0.66706654
91.2011 -0.25349722 0.13456594 -0.74327404 0.04754358 0.12211888 -0.45117647 0.18718042 0.66538566
91.9038 -0.25231404 0.13435195 -0.74405287 0.04982361 0.11857741 -0.45350129 0.18796016 0.66367944
92.6119 -0.25113323 0.13413479 -0.74481287 0.05210551 0.11503357 -0.45583432 0.18873217 0.66194759
93.3254 -0.24995482 0.13391447 -0.74555415 0.05438907 0.11148752 -0.45817554 0.18949614 0.66018981
94.0445 -0.24877884 0.13369100 -0.74627683 0.05667412 0.10793941 -0.46052495 0.19025177 0.65840580
94.7691 -0.24760530 0.13346442 -0.74698100 0.05896046 0.10438939 -0.46288255 0.19099874 0.65659526
95.4993 -0.24643424 0.13323473 -0.74766679 0.06124791 0.10083760 -0.46524828 0.19173674 0.65475790
96.2351 -0.24526568 0.13300197 -0.74833432 0.06353627 0.09728417 -0.46762213 0.19246544 0.65289343
96.9765 -0.24409965 0.13276614 -0.74898371 0.06582537 0.09372926 -0.47000403 0.19318451 0.65100158
97.7237 -0.24293616 0.13252727 -0.74961509 0.06811502 0.09017298 -0.47239393 0.19389364 0.64908205
98.4767 -0.24177525 0.13228538 -0.75022858 0.07040504 0.08661548 -0.47479175 0.19459248 0.64713458
99.2354 -0.24061695 0.13204049 -0.75082432 0.07269526 0.08305688 -0.47719742 0.19528070 0.64515889
100.0000 -0.23946126 0.13179261 -0.75140244 0.07498549 0.07949732 -0.47961083 0.19595795 0.64315472
100.7705 -0.23830822 0.13154179 -0.75196309 0.07727556 0.07593692 -0.48203188 0.19662391 0.64112181
101.5469 -0.23715786 0.13128802 -0.75250639 0.07956529 0.07237581 -0.48446044 0.19727821 0.63905991
102.3293 -0.23601018 0.13103134 -0.75303250 0.08185452 0.06881411 -0.48689637 0.19792051 0.63696877
103.1177 -0.23486523 0.13077176 -0.75354156 0.08414307 0.06525196 -0.48933952 0.19855047 0.63484817
103.9122 -0.23372302 0.13050931 -0.75403372 0.08643077 0.06168947 -0.49178972 0.19916772 0.63269786
104.7129 -0.23258357 0.13024401 -0.75450912 0.08871746 0.05812678 -0.49424679 0.19977192 0.63051763
105.5196 -0.23144690 0.12997588 -0.75496792 0.09100296 0.05456400 -0.49671054 0.20036270 0.62830728
106.3327 -0.23031304 0.12970494 -0.75541027 0.09328712 0.05100128 -0.49918075 0.20093972 0.62606660
107.1519 -0.22918201 0.12943122 -0.75583632 0.09556977 0.04743875 -0.50165718 0.20150260 0.62379541
107.9775 -0.22805384 0.12915474 -0.75624623 0.09785075 0.04387653 -0.50413960 0.20205099 0.62149354
108.8095 -0.22692853 0.12887552 -0.75664016 0.10012990 0.04031476 -0.50662773 0.20258454 0.61916082
109.6478 -0.22580612 0.12859358 -0.75701827 0.10240706 0.03675357 -0.50912129 0.20310287 0.61679710
110.4926 -0.22468662 0.12830895 -0.75738072 0.10468209 0.03319312 -0.51162000 0.20360564 0.61440225
111.3440 -0.22357005 0.12802165 -0.75772766 0.10695481 0.02963355 -0.51412352 0.20409249 0.61197614
112.2018 -0.22245644 0.12773171 -0.75805927 0.10922509 0.02607501 -0.51663152 0.20456305 0.60951868
113.0663 -0.22134581 0.12743914 -0.75837569 0.11149277 0.02251764 -0.51914366 0.20501698 0.60702978
113.9375 -0.22023816 0.12714398 -0.75867711 0.11375769 0.01896161 -0.52165956 0.20545393 0.60450936
114.8154 -0.21913353 0.12684624 -0.75896368 0.11601973 0.01540709 -0.52417883 0.20587353 0.60195737
115.7000 -0.21803194 0.12654595 -0.75923557 0.11827871 0.01185423 -0.52670106 0.20627546 0.59937378
116.5914 -0.21693339 0.12624313 -0.75949295 0.12053451 0.00830323 -0.52922583 0.20665936 0.59675857
117.4898 -0.21583792 0.12593782 -0.75973597 0.12278698 0.00475425 -0.53175269 0.20702490 0.59411175
118.3950 -0.21474553 0.12563002 -0.75996482 0.12503597 0.00120749 -0.53428118 0.20737174 0.59143334
119.3072 -0.21365625 0.12531977 -0.76017965 0.12728135 -0.00233687 -0.53681082 0.20769956 0.58872339
120.2264 -0.21257009 0.12500710 -0.76038064 0.12952298 -0.00587861 -0.53934111 0.20800804 0.58598196
121.1528 -0.21148708 0.12469202 -0.76056795 0.13176072 -0.00941753 -0.54187153 0.20829687 0.58320916
122.0862 -0.21040722 0.12437456 -0.76074175 0.13399444 -0.01295341 -0.54440155 0.20856572 0.58040510
123.0269 -0.20933054 0.12405475 -0.76090222 0.13622399 -0.01648604 -0.54693062 0.20881431 0.57756991
123.9748 -0.20825706 0.12373261 -0.76104951 0.13844926 -0.02001517 -0.54945818 0.20904235 0.57470377
124.9300 -0.20718678 0.12340817 -0.76118380 0.14067010 -0.02354057 -0.55198363 0.20924955 0.57180686
125.8925 -0.20611973 0.12308145 -0.76130525 0.14288639 -0.02706200 -0.55450638 0.20943564 0.56887941
126.8625 -0.20505591 0.12275248 -0.76141404 0.14509800 -0.03057918 -0.55702582 0.20960036 0.56592164
127.8400 -0.20399536 0.12242128 -0.76151033 0.14730480 -0.03409187 -0.55954131 0.20974345 0.56293384
128.8250 -0.20293808 0.12208789 -0.76159430 0.14950667 -0.03759979 -0.56205222 0.20986469 0.55991631
129.8175 -0.20188408 0.12175232 -0.76166610 0.15170348 -0.04110265 -0.56455789 0.20996383 0.55686936
130.8177 -0.20083339 0.12141460 -0.76172591 0.15389510 -0.04460018 -0.56705765 0.21004066 0.55379336
131.8257 -0.19978601 0.12107476 -0.76177390 0.15608143 -0.04809206 -0.56955082 0.21009498 0.55068868
132.8414 -0.19874196 0.12073282 -0.76181022 0.15826233 -0.05157800 -0.57203671 0.21012661 0.54755574
133.8649 -0.19770126 0.12038882 -0.76183506 0.16043769 -0.05505768 -0.57451463 0.21013537 0.54439497
134.8963 -0.19666392 0.12004277 -0.76184857 0.16260739 -0.05853078 -0.57698387 0.21012110 0.54120685
135.9356 -0.19562994 0.11969471 -0.76185092 0.16477132 -0.06199697 -0.57944370 0.21008365 0.53799187
136.9830 -0.19459936 0.11934465 -0.76184228 0.16692935 -0.06545591 -0.58189342 0.21002290 0.53475056
138.0384 -0.19357217 0.11899263 -0.76182281 0.16908138 -0.06890727 -0.58433229 0.20993874 0.53148348
139.1020 -0.19254839 0.11863868 -0.76179268 0.17122729 -0.07235069 -0.58675958 0.20983106 0.52819120
140.1737 -0.19152803 0.11828281 -0.76175205 0.17336697 -0.07578581 -0.58917456 0.20969980 0.52487434
141.2538 -0.19051111 0.11792506 -0.76170108 0.17550031 -0.07921227 -0.59157649 0.20954490 0.52153355
142.3421 -0.18949763 0.11756546 -0.76163994 0.17762720 -0.08262970 -0.59396464 0.20936630 0.51816948
143.4388 -0.18848761 0.11720402 -0.76156879 0.17974754 -0.08603773 -0.59633827 0.20916399 0.51478284
144.5440 -0.18748107 0.11684078 -0.76148779 0.18186121 -0.08943597 -0.59869665 0.20893796 0.51137434
145.6577 -0.18647800 0.11647577 -0.76139710 0.18396812 -0.09282405 -0.60103905 0.20868822 0.50794473
146.7799 -0.18547842 0.11610901 -0.76129688 0.18606816 -0.09620158 -0.60336474 0.20841481 0.50449479
147.9108 -0.18448235 0.11574053 -0.76118730 0.18816122 -0.09956816 -0.60567301 0.20811777 0.50102530
149.0505 -0.18348978 0.11537035 -0.76106851 0.19024720 -0.10292340 -0.60796315 0.20779717 0.49753709
150.1989 -0.18250074 0.11499850 -0.76094067 0.19232601 -0.10626691 -0.61023445 0.20745310 0.49403100
151.3561 -0.18151523 0.11462502 -0.76080393 0.19439754 -0.10959829 -0.61248622 0.20708567 0.49050790
152.5223 -0.18053326 0.11424992 -0.76065846 0.19646170 -0.11291714 -0.61471778 0.20669501 0.48696865
153.6975 -0.17955484 0.11387323 -0.76050442 0.19851839 -0.11622307 -0.61692847 0.20628126 0.48341418
154.8817 -0.17857998 0.11349499 -0.76034195 0.20056751 -0.11951566 -0.61911762 0.20584458 0.47984539
156.0750 -0.17760868 0.11311522 -0.76017120 0.20260897 -0.12279453 -0.62128460 0.20538516 0.47626323
157.2775 -0.17664096 0.11273394 -0.75999235 0.20464268 -0.12605927 -0.62342879 0.20490321 0.47266865
158.4893 -0.17567683 0.11235119 -0.75980553 0.20666854 -0.12930951 -0.62554957 0.20439893 0.46906260
159.7104 -0.17471629 0.11196698 -0.75961091 0.20868646 -0.13254483 -0.62764638 0.20387256 0.46544607
160.9410 -0.17375934 0.11158136 -0.75940863 0.21069635 -0.13576486 -0.62971863 0.20332437 0.46182006
162.1810 -0.17280600 0.11119434 -0.75919884 0.21269813 -0.13896920 -0.63176578 0.20275462 0.45818554
163.4306 -0.17185628 0.11080595 -0.75898169 0.21469171 -0.14215749 -0.63378730 0.20216360 0.45454354
164.6898 -0.17091017 0.11041623 -0.75875734 0.21667699 -0.14532935 -0.63578270 0.20155162 0.45089507
165.9587 -0.16996769 0.11002519 -0.75852593 0.21865391 -0.14848440 -0.63775149 0.20091899 0.44724113
167.2374 -0.16902885 0.10963286 -0.75828761 0.22062236 -0.15162228 -0.63969322 0.20026606 0.44358276
168.5259 -0.16809364 0.10923928 -0.75804253 0.22258227 -0.15474265 -0.64160745 0.19959316 0.43992098
169.8244 -0.16716208 0.10884447 -0.75779083 0.22453356 -0.15784515 -0.64349377 0.19890066 0.43625680
171.1328 -0.16623417 0.10844845 -0.75753266 0.22647614 -0.16092944 -0.64535182 0.19818895 0.43259125
172.4514 -0.16530991 0.10805125 -0.75726815 0.22840994 -0.16399519 -0.64718123 0.19745840 0.42892534
173.7801 -0.16438932 0.10765291 -0.75699747 0.23033489 -0.16704208 -0.64898167 0.19670942 0.42526009
175.1190 -0.16347239 0.10725345 -0.75672074 0.23225089 -0.17006980 -0.65075285 0.19594242 0.42159651
176.4683 -0.16255913 0.10685289 -0.75643811 0.23415788 -0.17307803 -0.65249448 0.19515781 0.41793560
177.8279 -0.16164954 0.10645126 -0.75614973 0.23605579 -0.17606650 -0.65420633 0.19435604 0.41427834
179.1981 -0.16074364 0.10604859 -0.75585572 0.23794453 -0.17903491 -0.65588817 0.19353754 0.41062572
180.5788 -0.15984141 0.10564490 -0.75555624 0.23982404 -0.18198300 -0.65753980 0.19270276 0.40697870
181.9701 -0.15894287 0.10524023 -0.75525141 0.24169425 -0.18491049 -0.65916106 0.19185215 0.40333825
183.3721 -0.15804802 0.10483460 -0.75494138 0.24355508 -0.18781715 -0.66075182 0.19098618 0.39970530
184.7850 -0.15715686 0.10442804 -0.75462628 0.24540648 -0.19070274 -0.66231196 0.19010530 0.39608077
186.2087 -0.15626940 0.10402056 -0.75430625 0.24724836 -0.19356702 -0.66384139 0.18921000 0.39246559
187.6434 -0.15538563 0.10361221 -0.75398143 0.24908067 -0.19640979 -0.66534006 0.18830075 0.38886064
189.0892 -0.15450557 0.10320300 -0.75365194 0.25090334 -0.19923083 -0.66680793 0.18737802 0.38526680
190.5461 -0.15362920 0.10279297 -0.75331792 0.25271631 -0.20202997 -0.66824499 0.18644231 0.38168491
192.0142 -0.15275654 0.10238214 -0.75297951 0.25451951 -0.20480701 -0.66965126 0.18549408 0.37811582
193.4936 -0.15188759 0.10197053 -0.75263683 0.25631289 -0.20756180 -0.67102678 0.18453383 0.37456033
194.9845 -0.15102234 0.10155817 -0.75229001 0.25809637 -0.21029417 -0.67237162 0.18356204 0.37101923
196.4868 -0.15016081 0.10114509 -0.75193919 0.25986992 -0.21300399 -0.67368586 0.18257919 0.36749330
198.0007 -0.14930298 0.10073132 -0.75158448 0.26163346 -0.21569112 -0.67496961 0.18158577 0.36398327
199.5262 -0.14844886 0.10031687 -0.75122603 0.26338694 -0.21835544 -0.67622301 0.18058226 0.36048988
201.0635 -0.14759845 0.09990179 -0.75086396 0.26513030 -0.22099685 -0.67744621 0.17956913 0.35701381
202.6127 -0.14675176 0.09948608 -0.75049838 0.26686350 -0.22361525 -0.67863938 0.17854687 0.35355573
204.1738 -0.14590878 0.09906978 -0.75012944 0.26858648 -0.22621055 -0.67980271 0.17751594 0.35011630
205.7469 -0.14506950 0.09865291 -0.74975724 0.27029918 -0.22878269 -0.68093643 0.17647682 0.34669613
207.3322 -0.14423394 0.09823551 -0.74938192 0.27200156 -0.23133159 -0.68204075 0.17542997 0.34329583
208.9296 -0.14340209 0.09781759 -0.74900359 0.27369357 -0.23385720 -0.68311592 0.17437584 0.33991596
210.5394 -0.14257395 0.09739917 -0.74862238 0.27537515 -0.23635949 -0.68416221 0.17331490 0.33655707
212.1615 -0.14174952 0.09698029 -0.74823841 0.27704628 -0.23883843 -0.68517990 0.17224759 0.33321968
213.7962 -0.14092880 0.09656098 -0.74785179 0.27870688 -0.24129398 -0.68616928 0.17117434 0.32990428
215.4435 -0.14011178 0.09614124 -0.74746265 0.28035694 -0.24372614 -0.68713066 0.17009561 0.32661135
217.1034 -0.13929847 0.09572112 -0.74707109 0.28199639 -0.24613491 -0.68806436 0.16901180 0.32334132
218.7762 -0.13848887 0.09530063 -0.74667725 0.28362520 -0.24852029 -0.68897070 0.16792335 0.32009463
220.4618 -0.13768296 0.09487980 -0.74628123 0.28524333 -0.25088230 -0.68985005 0.16683066 0.31687165
222.1604 -0.13688076 0.09445865 -0.74588314 0.28685073 -0.25322096 -0.69070274 0.16573415 0.31367277
223.8721 -0.13608225 0.09403721 -0.74548311 0.28844738 -0.25553630 -0.69152915 0.16463420 0.31049832
225.5970 -0.13528744 0.09361551 -0.74508124 0.29003323 -0.25782837 -0.69232965 0.16353121 0.30734863
227.3352 -0.13449631 0.09319355 -0.74467764 0.29160824 -0.26009721 -0.69310462 0.16242555 0.30422400
229.0868 -0.13370888 0.09277138 -0.74427243 0.29317239 -0.26234287 -0.69385445 0.16131760 0.30112470
230.8518 -0.13292514 0.09234902 -0.74386571 0.29472563 -0.26456542 -0.69457954 0.16020772 0.29805099
232.6305 -0.13214508 0.09192648 -0.74345760 0.29626794 -0.26676493 -0.69528028 0.15909626 0.29500309
234.4229 -0.13136869 0.09150379 -0.74304819 0.29779928 -0.26894146 -0.69595709 0.15798357 0.29198122
236.2291 -0.13059599 0.09108097 -0.74263760 0.29931963 -0.27109510 -0.69661038 0.15686997 0.28898556
238.0492 -0.12982695 0.09065806 -0.74222594 0.30082895 -0.27322594 -0.69724057 0.15575581 0.28601629
239.8833 -0.12906159 0.09023506 -0.74181330 0.30232721 -0.27533406 -0.69784807 0.15464139 0.28307354
241.7315 -0.12829988 0.08981201 -0.74139979 0.30381440 -0.27741956 -0.69843331 0.15352703 0.28015745
243.5940 -0.12754184 0.08938892 -0.74098551 0.30529047 -0.27948254 -0.69899671 0.15241301 0.27726812
245.4709 -0.12678746 0.08896582 -0.74057057 0.30675542 -0.28152310 -0.69953871 0.15129964 0.27440566
247.3622 -0.12603672 0.08854274 -0.74015506 0.30820920 -0.28354137 -0.70005972 0.15018718 0.27157012
249.2681 -0.12528963 0.08811969 -0.73973909 0.30965181 -0.28553743 -0.70056018 0.14907592 0.26876157
251.1886 -0.12454618 0.08769669 -0.73932275 0.31108322 -0.28751142 -0.70104051 0.14796612 0.26598005
253.1240 -0.12380637 0.08727377 -0.73890614 0.31250341 -0.28946346 -0.70150115 0.14685802 0.26322558
255.0743 -0.12307018 0.08685095 -0.73848935 0.31391236 -0.29139366 -0.70194253 0.14575187 0.26049817
257.0396 -0.12233762 0.08642826 -0.73807249 0.31531005 -0.29330215 -0.70236507 0.14464792 0.25779781
259.0200 -0.12160869 0.08600570 -0.73765565 0.31669646 -0.29518906 -0.70276919 0.14354638 0.25512448
261.0157 -0.12088336 0.08558331 -0.73723891 0.31807158 -0.29705452 -0.70315533 0.14244748 0.25247816
263.0268 -0.12016164 0.08516110 -0.73682238 0.31943539 -0.29889866 -0.70352390 0.14135142 0.24985878
265.0534 -0.11944352 0.08473911 -0.73640614 0.32078788 -0.30072161 -0.70387532 0.14025841 0.24726630
267.0956 -0.11872900 0.08431733 -0.73599028 0.32212903 -0.30252352 -0.70421001 0.13916865 0.24470065
269.1535 -0.11801807 0.08389581 -0.73557490 0.32345883 -0.30430452 -0.70452838 0.13808231 0.24216173
271.2273 -0.11731072 0.08347455 -0.73516008 0.32477727 -0.30606474 -0.70483085 0.13699958 0.23964946
273.3170 -0.11660694 0.08305358 -0.73474592 0.32608434 -0.30780433 -0.70511782 0.13592064 0.23716373
275.4229 -0.11590674 0.08263292 -0.73433248 0.32738003 -0.30952343 -0.70538969 0.13484563 0.23470443
277.5450 -0.11521009 0.08221259 -0.73391987 0.32866433 -0.31122218 -0.70564686 0.13377473 0.23227144
279.6834 -0.11451700 0.08179261 -0.73350817 0.32993722 -0.31290071 -0.70588973 0.13270807 0.22986463
281.8383 -0.11382746 0.08137299 -0.73309745 0.33119872 -0.31455918 -0.70611869 0.13164581 0.22748385
284.0098 -0.11314146 0.08095376 -0.73268781 0.33244880 -0.31619773 -0.70633413 0.13058807 0.22512897
286.1980 -0.11245898 0.08053494 -0.73227932 0.33368746 -0.31781650 -0.70653642 0.12953499 0.22279982
288.4032 -0.11178004 0.08011654 -0.73187207 0.33491470 -0.31941563 -0.70672594 0.12848668 0.22049625
290.6252 -0.11110461 0.07969858 -0.73146612 0.33613051 -0.32099526 -0.70690307 0.12744327 0.21821808
292.8645 -0.11043269 0.07928109 -0.73106157 0.33733489 -0.32255554 -0.70706817 0.12640487 0.21596515
295.1209 -0.10976427 0.07886408 -0.73065849 0.33852785 -0.32409661 -0.70722161 0.12537157 0.21373727
297.3948 -0.10909934 0.07844757 -0.73025695 0.33970937 -0.32561861 -0.70736373 0.12434348 0.21153427
299.6861 -0.10843790 0.07803157 -0.72985704 0.34087945 -0.32712169 -0.70749490 0.12332069 0.20935594
301.9952 -0.10777993 0.07761611 -0.72945882 0.34203810 -0.32860598 -0.70761545 0.12230329 0.20720210
304.3220 -0.10712543 0.07720120 -0.72906237 0.34318532 -0.33007163 -0.70772574 0.12129135 0.20507256
306.6667 -0.10647439 0.07678686 -0.72866776 0.34432111 -0.33151877 -0.70782609 0.12028497 0.20296709
309.0295 -0.10582680 0.07637311 -0.72827507 0.34544546 -0.33294754 -0.70791684 0.11928420 0.20088552
311.4106 -0.10518265 0.07595997 -0.72788435 0.34655839 -0.33435808 -0.70799831 0.11828912 0.19882761
313.8099 -0.10454193 0.07554744 -0.72749570 0.34765990 -0.33575054 -0.70807082 0.11729979 0.19679318
316.2278 -0.10390463 0.07513556 -0.72710916 0.34874999 -0.33712503 -0.70813469 0.11631627 0.19478199
318.6642 -0.10327075 0.07472432 -0.72672482 0.34982866 -0.33848171 -0.70819022 0.11533861 0.19279383
321.1195 -0.10264027 0.07431376 -0.72634273 0.35089593 -0.33982070 -0.70823772 0.11436686 0.19082849
323.5937 -0.10201319 0.07390389 -0.72596296 0.35195179 -0.34114213 -0.70827748 0.11340106 0.18888575
326.0869 -0.10138949 0.07349472 -0.72558558 0.35299625 -0.34244614 -0.70830981 0.11244127 0.18696538
328.5993 -0.10076917 0.07308626 -0.72521066 0.35402933 -0.34373286 -0.70833498 0.11148751 0.18506716
331.1311 -0.10015222 0.07267855 -0.72483825 0.35505102 -0.34500241 -0.70835328 0.11053982 0.18319087
333.6824 -0.09953862 0.07227158 -0.72446841 0.35606134 -0.34625493 -0.70836499 0.10959824 0.18133629
336.2534 -0.09892836 0.07186537 -0.72410121 0.35706030 -0.34749054 -0.70837037 0.10866279 0.17950318
338.8442 -0.09832145 0.07145995 -0.72373672 0.35804790 -0.34870937 -0.70836970 0.10773349 0.17769133
341.4549 -0.09771785 0.07105532 -0.72337497 0.35902416 -0.34991153 -0.70836324 0.10681037 0.17590050
344.0857 -0.09711758 0.07065150 -0.72301605 0.35998908 -0.35109716 -0.70835124 0.10589344 0.17413048
346.7369 -0.09652061 0.07024850 -0.72266000 0.36094267 -0.35226637 -0.70833395 0.10498273 0.17238103
349.4084 -0.09592694 0.06984634 -0.72230688 0.36188495 -0.35341928 -0.70831162 0.10407823 0.17065192
352.1005 -0.09533654 0.06944503 -0.72195674 0.36281593 -0.35455601 -0.70828450 0.10317997 0.16894294
354.8134 -0.09474943 0.06904458 -0.72160965 0.36373562 -0.35567669 -0.70825282 0.10228795 0.16725386
357.5472 -0.09416558 0.06864502 -0.72126565 0.36464404 -0.35678141 -0.70821681 0.10140218 0.16558445
360.3020 -0.09358498 0.06824635 -0.72092480 0.36554119 -0.35787030 -0.70817669 0.10052266 0.16393449
363.0781 -0.09300762 0.06784858 -0.72058714 0.36642708 -0.35894347 -0.70813270 0.09964939 0.16230375
365.8755 -0.09243349 0.06745173 -0.72025274 0.36730174 -0.36000104 -0.70808505 0.09878237 0.16069202
368.6945 -0.09186258 0.06705581 -0.71992165 0.36816518 -0.36104310 -0.70803395 0.09792159 0.15909907
371.5352 -0.09129489 0.06666084 -0.71959390 0.36901741 -0.36206977 -0.70797961 0.09706705 0.15752468
374.3978 -0.09073039 0.06626682 -0.71926956 0.36985844 -0.36308115 -0.70792224 0.09621874 0.15596864
377.2825 -0.09016907 0.06587377 -0.71894866 0.37068829 -0.36407736 -0.70786203 0.09537666 0.15443072
380.1894 -0.08961094 0.06548170 -0.71863126 0.37150698 -0.36505849 -0.70779919 0.09454079 0.15291071
383.1187 -0.08905596 0.06509062 -0.71831740 0.37231451 -0.36602464 -0.70773391 0.09371112 0.15140839
386.0705 -0.08850414 0.06470055 -0.71800713 0.37311092 -0.36697593 -0.70766636 0.09288764 0.14992355
389.0451 -0.08795546 0.06431149 -0.71770049 0.37389620 -0.36791244 -0.70759674 0.09207033 0.14845598
392.0427 -0.08740991 0.06392346 -0.71739753 0.37467038 -0.36883427 -0.70752523 0.09125917 0.14700547
395.0633 -0.08686748 0.06353647 -0.71709829 0.37543348 -0.36974153 -0.70745200 0.09045415 0.14557181
398.1072 -0.08632816 0.06315053 -0.71680281 0.37618551 -0.37063431 -0.70737722 0.08965525 0.14415479
401.1745 -0.08579193 0.06276564 -0.71651113 0.37692649 -0.37151269 -0.70730106 0.08886244 0.14275421
404.2655 -0.08525878 0.06238183 -0.71622329 0.37765643 -0.37237678 -0.70722369 0.08807571 0.14136987
407.3803 -0.08472871 0.06199909 -0.71593935 0.37837536 -0.37322667 -0.70714527 0.08729503 0.14000156
410.5191 -0.08420170 0.06161745 -0.71565932 0.37908329 -0.37406243 -0.70706595 0.08652038 0.13864908
413.6820 -0.08367773 0.06123690 -0.71538325 0.37978023 -0.37488418 -0.70698588 0.08575173 0.13731223
416.8694 -0.08315680 0.06085747 -0.71511119 0.38046621 -0.37569198 -0.70690522 0.08498906 0.13599083
420.0813 -0.08263889 0.06047916 -0.71484316 0.38114124 -0.37648593 -0.70682412 0.08423235 0.13468467
423.3179 -0.08212400 0.06010197 -0.71457920 0.38180534 -0.37726610 -0.70674271 0.08348155 0.13339356
426.5795 -0.08161210 0.05972593 -0.71431935 0.38245853 -0.37803259 -0.70666114 0.08273666 0.13211732
429.8662 -0.08110319 0.05935103 -0.71406364 0.38310083 -0.37878548 -0.70657954 0.08199763 0.13085575
433.1783 -0.08059726 0.05897729 -0.71381211 0.38373225 -0.37952484 -0.70649805 0.08126443 0.12960868
436.5158 -0.08009429 0.05860471 -0.71356479 0.38435282 -0.38025076 -0.70641680 0.08053705 0.12837590
439.8791 -0.07959427 0.05823331 -0.71332171 0.38496255 -0.38096331 -0.70633591 0.07981544 0.12715725
443.2683 -0.07909719 0.05786309 -0.71308291 0.38556146 -0.38166258 -0.70625551 0.07909958 0.12595255
446.6836 -0.07860304 0.05749405 -0.71284841 0.38614956 -0.38234862 -0.70617573 0.07838943 0.12476161
450.1252 -0.07811180 0.05712622 -0.71261825 0.38672689 -0.38302153 -0.70609667 0.07768496 0.12358426
453.5933 -0.07762346 0.05675959 -0.71239245 0.38729345 -0.38368138 -0.70601846 0.07698615 0.12242032
457.0882 -0.07713801 0.05639418 -0.71217104 0.38784926 -0.38432822 -0.70594121 0.07629295 0.12126963
460.6100 -0.07665544 0.05602999 -0.71195406 0.38839435 -0.38496215 -0.70586503 0.07560533 0.12013201
464.1589 -0.07617573 0.05566703 -0.71174153 0.38892872 -0.38558322 -0.70579002 0.07492326 0.11900730
467.7351 -0.07569888 0.05530530 -0.71153348 0.38945241 -0.38619150 -0.70571630 0.07424670 0.11789533
471.3390 -0.07522486 0.05494481 -0.71132993 0.38996543 -0.38678707 -0.70564397 0.07357562 0.11679594
474.9705 -0.07475367 0.05458558 -0.71113092 0.39046779 -0.38736999 -0.70557312 0.07290999 0.11570896
478.6301 -0.07428529 0.05422760 -0.71093645 0.39095952 -0.38794032 -0.70550385 0.07224977 0.11463423
482.3178 -0.07381971 0.05387088 -0.71074657 0.39144063 -0.38849813 -0.70543626 0.07159492 0.11357160
486.0340 -0.07335692 0.05351543 -0.71056129 0.39191114 -0.38904348 -0.70537044 0.07094541 0.11252092
489.7788 -0.07289691 0.05316126 -0.71038064 0.39237108 -0.38957643 -0.70530649 0.07030121 0.11148202
493.5525 -0.07243966 0.05280836 -0.71020463 0.39282045 -0.39009705 -0.70524449 0.06966228 0.11045475
497.3552 -0.07198516 0.05245676 -0.71003330 0.39325928 -0.39060540 -0.70518452 0.06902857 0.10943897
501.1872 -0.07153340 0.05210644 -0.70986666 0.39368759 -0.39110152 -0.70512667 0.06840007 0.10843453
505.0488 -0.07108437 0.05175743 -0.70970473 0.39410539 -0.39158549 -0.70507103 0.06777672 0.10744128
508.9401 -0.07063804 0.05140972 -0.70954753 0.39451269 -0.39205735 -0.70501766 0.06715850 0.10645908
512.8614 -0.07019442 0.05106331 -0.70939509 0.39490953 -0.39251717 -0.70496666 0.06654536 0.10548778
516.8129 -0.06975348 0.05071823 -0.70924742 0.39529592 -0.39296500 -0.70491809 0.06593728 0.10452725
520.7948 -0.06931522 0.05037446 -0.70910454 0.39567187 -0.39340089 -0.70487204 0.06533421 0.10357734
524.8075 -0.06887961 0.05003201 -0.70896646 0.39603740 -0.39382490 -0.70482856 0.06473612 0.10263792
528.8510 -0.06844666 0.04969089 -0.70883321 0.39639253 -0.39423708 -0.70478774 0.06414297 0.10170885
532.9257 -0.06801633 0.04935110 -0.70870481 0.39673728 -0.39463748 -0.70474963 0.06355473 0.10079001
537.0318 -0.06758864 0.04901265 -0.70858125 0.39707166 -0.39502615 -0.70471431 0.06297137 0.09988125
541.1695 -0.06716355 0.04867555 -0.70846258 0.39739570 -0.39540313 -0.70468184 0.06239283 0.09898245
545.3391 -0.06674105 0.04833978 -0.70834878 0.39770940 -0.39576849 -0.70465228 0.06181909 0.09809349
549.5409 -0.06632114 0.04800537 -0.70823989 0.39801279 -0.39612226 -0.70462569 0.06125012 0.09721422
553.7750 -0.06590381 0.04767231 -0.70813592 0.39830588 -0.39646450 -0.70460214 0.06068587 0.09634454
558.0417 -0.06548902 0.04734060 -0.70803687 0.39858869 -0.39679525 -0.70458167 0.06012631 0.09548432
562.3413 -0.06507679 0.04701026 -0.70794277 0.39886123 -0.39711455 -0.70456436 0.05957141 0.09463344
566.6741 -0.06466708 0.04668128 -0.70785362 0.39912353 -0.39742245 -0.70455024 0.05902112 0.09379177
571.0402 -0.06425990 0.04635366 -0.70776943 0.39937559 -0.39771899 -0.70453937 0.05847542 0.09295920
575.4399 -0.06385522 0.04602742 -0.70769021 0.39961744 -0.39800422 -0.70453181 0.05793427 0.09213561
579.8736 -0.06345304 0.04570254 -0.70761599 0.39984909 -0.39827818 -0.70452760 0.05739762 0.09132089
584.3414 -0.06305333 0.04537905 -0.70754675 0.40007055 -0.39854091 -0.70452680 0.05686546 0.09051493
588.8437 -0.06265609 0.04505693 -0.70748253 0.40028185 -0.39879244 -0.70452944 0.05633774 0.08971761
593.3806 -0.06226131 0.04473619 -0.70742331 0.40048299 -0.39903283 -0.70453558 0.05581442 0.08892883
597.9525 -0.06186897 0.04441683 -0.70736912 0.40067399 -0.39926211 -0.70454525 0.05529548 0.08814847
602.5596 -0.06147906 0.04409886 -0.70731996 0.40085488 -0.39948032 -0.70455850 0.05478088 0.08737642
607.2022 -0.06109156 0.04378228 -0.70727583 0.40102565 -0.39968749 -0.70457538 0.05427058 0.08661259
611.8806 -0.06070647 0.04346709 -0.70723675 0.40118633 -0.39988367 -0.70459591 0.05376454 0.08585687
616.5950 -0.06032377 0.04315329 -0.70720272 0.40133694 -0.40006888 -0.70462015 0.05326275 0.08510916
621.3458 -0.05994344 0.04284088 -0.70717374 0.40147748 -0.40024317 -0.70464812 0.05276515 0.08436935
626.1331 -0.05956548 0.04252987 -0.70714982 0.40160797 -0.40040657 -0.70467986 0.05227173 0.08363734
630.9573 -0.05918987 0.04222026 -0.70713096 0.40172843 -0.40055912 -0.70471541 0.05178244 0.08291304
635.8188 -0.05881660 0.04191204 -0.70711718 0.40183887 -0.40070084 -0.70475480 0.05129725 0.08219635
640.7176 -0.05844566 0.04160523 -0.70710846 0.40193930 -0.40083178 -0.70479806 0.05081613 0.08148717
645.6542 -0.05807703 0.04129982 -0.70710482 0.40202974 -0.40095197 -0.70484523 0.05033904 0.08078541
650.6289 -0.05771070 0.04099580 -0.70710626 0.40211021 -0.40106143 -0.70489632 0.04986596 0.08009098
655.6418 -0.05734666 0.04069320 -0.70711277 0.40218070 -0.40116020 -0.70495138 0.04939684 0.07940378
660.6934 -0.05698489 0.04039199 -0.70712437 0.40224125 -0.40124831 -0.70501043 0.04893167 0.07872372
665.7840 -0.05662539 0.04009220 -0.70714105 0.40229186 -0.40132579 -0.70507349 0.04847040 0.07805072
670.9137 -0.05626813 0.03979380 -0.70716281 0.40233254 -0.40139267 -0.70514059 0.04801300 0.07738469
676.0830 -0.05591312 0.03949682 -0.70718965 0.40236332 -0.40144898 -0.70521176 0.04755945 0.07672553
681.2921 -0.05556032 0.03920124 -0.70722158 0.40238419 -0.40149475 -0.70528701 0.04710971 0.07607317
686.5413 -0.05520974 0.03890707 -0.70725858 0.40239518 -0.40153001 -0.70536637 0.04666374 0.07542751
691.8310 -0.05486136 0.03861431 -0.70730066 0.40239630 -0.40155478 -0.70544986 0.04622153 0.07478849
697.1614 -0.05451516 0.03832296 -0.70734782 0.40238756 -0.40156910 -0.70553750 0.04578304 0.07415600
702.5329 -0.05417114 0.03803302 -0.70740005 0.40236897 -0.40157299 -0.70562930 0.04534823 0.07352998
707.9458 -0.05382928 0.03774448 -0.70745735 0.40234054 -0.40156647 -0.70572529 0.04491708 0.07291034
713.4004 -0.05348957 0.03745736 -0.70751972 0.40230230 -0.40154957 -0.70582549 0.04448956 0.07229700
718.8970 -0.05315200 0.03717164 -0.70758715 0.40225424 -0.40152233 -0.70592990 0.04406564 0.07168989
724.4360 -0.05281654 0.03688733 -0.70765963 0.40219639 -0.40148476 -0.70603854 0.04364528 0.07108893
730.0176 -0.05248320 0.03660443 -0.70773717 0.40212874 -0.40143688 -0.70615143 0.04322846 0.07049405
735.6423 -0.05215196 0.03632294 -0.70781976 0.40205133 -0.40137873 -0.70626858 0.04281516 0.06990516
741.3102 -0.05182281 0.03604285 -0.70790739 0.40196415 -0.40131033 -0.70639000 0.04240533 0.06932220
747.0219 -0.05149573 0.03576417 -0.70800005 0.40186723 -0.40123170 -0.70651570 0.04199896 0.06874509
752.7776 -0.05117071 0.03548690 -0.70809773 0.40176056 -0.40114286 -0.70664569 0.04159601 0.06817377
758.5776 -0.05084774 0.03521104 -0.70820044 0.40164417 -0.40104385 -0.70677998 0.04119646 0.06760815
764.4223 -0.05052680 0.03493658 -0.70830815 0.40151807 -0.40093467 -0.70691858 0.04080027 0.06704818
770.3120 -0.05020789 0.03466352 -0.70842087 0.40138226 -0.40081536 -0.70706150 0.04040742 0.06649378
776.2471 -0.04989100 0.03439187 -0.70853857 0.40123676 -0.40068593 -0.70720874 0.04001789 0.06594488
782.2280 -0.04957610 0.03412162 -0.70866126 0.40108158 -0.40054641 -0.70736030 0.03963164 0.06540143
788.2549 -0.04926320 0.03385277 -0.70878892 0.40091674 -0.40039682 -0.70751620 0.03924865 0.06486334
794.3282 -0.04895226 0.03358532 -0.70892154 0.40074223 -0.40023718 -0.70767643 0.03886889 0.06433057
800.4484 -0.04864330 0.03331927 -0.70905911 0.40055809 -0.40006752 -0.70784100 0.03849234 0.06380304
806.6157 -0.04833628 0.03305462 -0.70920161 0.40036431 -0.39988784 -0.70800991 0.03811897 0.06328068
812.8305 -0.04803121 0.03279137 -0.70934904 0.40016091 -0.39969819 -0.70818316 0.03774874 0.06276345
819.0932 -0.04772806 0.03252951 -0.70950138 0.39994790 -0.39949856 -0.70836075 0.03738165 0.06225127
825.4042 -0.04742682 0.03226904 -0.70965862 0.39972529 -0.39928900 -0.70854268 0.03701765 0.06174409
831.7638 -0.04712750 0.03200997 -0.70982074 0.39949310 -0.39906951 -0.70872895 0.03665673 0.06124185
838.1724 -0.04683006 0.03175228 -0.70998773 0.39925134 -0.39884011 -0.70891956 0.03629886 0.06074448
844.6303 -0.04653450 0.03149599 -0.71015957 0.39900001 -0.39860083 -0.70911450 0.03594401 0.06025193
851.1380 -0.04624081 0.03124108 -0.71033625 0.39873913 -0.39835169 -0.70931376 0.03559217 0.05976414
857.6959 -0.04594898 0.03098756 -0.71051775 0.39846872 -0.39809270 -0.70951735 0.03524330 0.05928106
864.3043 -0.04565899 0.03073542 -0.71070405 0.39818877 -0.39782389 -0.70972527 0.03489738 0.05880263
870.9636 -0.04537084 0.03048466 -0.71089514 0.39789932 -0.39754527 -0.70993749 0.03455439 0.05832879
877.6742 -0.04508450 0.03023528 -0.71109100 0.39760036 -0.39725687 -0.71015401 0.03421430 0.05785949
884.4365 -0.04479998 0.02998729 -0.71129161 0.39729192 -0.39695870 -0.71037484 0.03387710 0.05739467
891.2509 -0.04451725 0.02974066 -0.71149695 0.39697400 -0.39665079 -0.71059995 0.03354275 0.05693429
898.1179 -0.04423631 0.02949541 -0.71170701 0.39664662 -0.39633315 -0.71082934 0.03321123 0.05647829
905.0377 -0.04395714 0.02925153 -0.71192175 0.39630979 -0.39600580 -0.71106300 0.03288252 0.05602661
912.0108 -0.04367974 0.02900903 -0.71214117 0.39596352 -0.39566877 -0.71130091 0.03255660 0.05557922
919.0377 -0.04340409 0.02876788 -0.71236523 0.39560782 -0.39532207 -0.71154307 0.03223344 0.05513605
926.1187 -0.04313018 0.02852811 -0.71259392 0.39524272 -0.39496571 -0.71178946 0.03191303 0.05469706
933.2543 -0.04285800 0.02828969 -0.71282722 0.39486822 -0.39459973 -0.71204007 0.03159534 0.05426220
940.4449 -0.04258753 0.02805264 -0.71306510 0.39448434 -0.39422414 -0.71229488 0.03128034 0.05383142
947.6908 -0.04231877 0.02781694 -0.71330753 0.39409109 -0.39383897 -0.71255389 0.03096802 0.05340467
954.9926 -0.04205171 0.02758260 -0.71355451 0.39368848 -0.39344422 -0.71281706 0.03065835 0.05298191
962.3506 -0.04178633 0.02734962 -0.71380599 0.39327654 -0.39303992 -0.71308439 0.03035132 0.05256309
969.7654 -0.04152263 0.02711798 -0.71406195 0.39285527 -0.39262609 -0.71335586 0.03004690 0.05214816
977.2372 -0.04126058 0.02688769 -0.71432238 0.39242470 -0.39220275 -0.71363145 0.02974507 0.05173708
984.7667 -0.04100019 0.02665874 -0.71458724 0.39198483 -0.39176993 -0.71391115 0.02944582 0.05132981
992.3541 -0.04074144 0.02643114 -0.71485650 0.39153568 -0.39132764 -0.71419492 0.02914911 0.05092630
1000.0000 -0.04048431 0.02620488 -0.71513014 0.39107727 -0.39087590 -0.71448276 0.02885493 0.05052651
1007.7048 -0.04022880 0.02597995 -0.71540813 0.39060961 -0.39041473 -0.71477464 0.02856326 0.05013039
1015.4690 -0.03997490 0.02575636 -0.71569044 0.39013273 -0.38994416 -0.71507054 0.02827408 0.04973790
1023.2930 -0.03972260 0.02553410 -0.71597704 0.38964664 -0.38946421 -0.71537043 0.02798737 0.04934900
1031.1773 -0.03947188 0.02531317 -0.71626790 0.38915135 -0.38897489 -0.71567430 0.02770310 0.04896365
1039.1223 -0.03922274 0.02509356 -0.71656300 0.38864688 -0.38847624 -0.71598211 0.02742127 0.04858181
1047.1285 -0.03897516 0.02487528 -0.71686229 0.38813326 -0.38796827 -0.71629386 0.02714185 0.04820344
1055.1965 -0.03872913 0.02465832 -0.71716576 0.38761050 -0.38745100 -0.71660950 0.02686482 0.04782850
1063.3266 -0.03848464 0.02444267 -0.71747336 0.38707862 -0.38692447 -0.71692901 0.02659017 0.04745695
1071.5193 -0.03824169 0.02422834 -0.71778506 0.38653764 -0.38638868 -0.71725237 0.02631787 0.04708875
1079.7752 -0.03800026 0.02401532 -0.71810084 0.38598757 -0.38584368 -0.71757955 0.02604790 0.04672386
1088.0946 -0.03776034 0.02380360 -0.71842065 0.38542845 -0.38528947 -0.71791051 0.02578026 0.04636225
1096.4782 -0.03752192 0.02359319 -0.71874446 0.38486029 -0.38472609 -0.71824524 0.02551491 0.04600388
1104.9264 -0.03728500 0.02338409 -0.71907224 0.38428311 -0.38415355 -0.71858370 0.02525184 0.04564871
1113.4396 -0.03704955 0.02317628 -0.71940395 0.38369694 -0.38357189 -0.71892586 0.02499104 0.04529670
1122.0185 -0.03681557 0.02296976 -0.71973956 0.38310179 -0.38298114 -0.71927169 0.02473248 0.04494783
1130.6634 -0.03658305 0.02276454 -0.72007902 0.38249770 -0.38238131 -0.71962116 0.02447616 0.04460205
1139.3749 -0.03635198 0.02256061 -0.72042231 0.38188467 -0.38177243 -0.71997423 0.02422204 0.04425934
1148.1536 -0.03612236 0.02235796 -0.72076938 0.38126275 -0.38115453 -0.72033088 0.02397012 0.04391964
1156.9999 -0.03589416 0.02215660 -0.72112019 0.38063194 -0.38052764 -0.72069106 0.02372037 0.04358295
1165.9144 -0.03566738 0.02195651 -0.72147471 0.37999229 -0.37989179 -0.72105474 0.02347279 0.04324921
1174.8976 -0.03544201 0.02175771 -0.72183290 0.37934381 -0.37924701 -0.72142190 0.02322735 0.04291839
1183.9499 -0.03521804 0.02156017 -0.72219471 0.37868653 -0.37859331 -0.72179249 0.02298403 0.04259047
1193.0720 -0.03499546 0.02136390 -0.72256010 0.37802047 -0.37793075 -0.72216647 0.02274283 0.04226541
1202.2644 -0.03477426 0.02116890 -0.72292904 0.37734567 -0.37725934 -0.72254381 0.02250372 0.04194318
1211.5277 -0.03455444 0.02097516 -0.72330148 0.37666216 -0.37657911 -0.72292447 0.02226669 0.04162375
1220.8623 -0.03433597 0.02078268 -0.72367737 0.37596995 -0.37589010 -0.72330842 0.02203172 0.04130709
1230.2688 -0.03411885 0.02059146 -0.72405669 0.37526909 -0.37519234 -0.72369561 0.02179881 0.04099316
1239.7478 -0.03390308 0.02040149 -0.72443937 0.37455960 -0.37448587 -0.72408600 0.02156792 0.04068194
1249.2998 -0.03368864 0.02021276 -0.72482539 0.37384152 -0.37377071 -0.72447955 0.02133905 0.04037339
1258.9254 -0.03347552 0.02002529 -0.72521469 0.37311487 -0.37304690 -0.72487623 0.02111218 0.04006750
1268.6252 -0.03326372 0.01983905 -0.72560722 0.37237969 -0.37231448 -0.72527598 0.02088729 0.03976422
1278.3997 -0.03305322 0.01965405 -0.72600295 0.37163601 -0.37157347 -0.72567878 0.02066438 0.03946353
1288.2496 -0.03284402 0.01947029 -0.72640183 0.37088387 -0.37082393 -0.72608457 0.02044342 0.03916541
1298.1753 -0.03263610 0.01928776 -0.72680381 0.37012330 -0.37006588 -0.72649331 0.02022440 0.03886981
1308.1775 -0.03242946 0.01910646 -0.72720883 0.36935434 -0.36929936 -0.72690496 0.02000732 0.03857673
1318.2567 -0.03222409 0.01892638 -0.72761687 0.36857702 -0.36852441 -0.72731947 0.01979214 0.03828612
1328.4137 -0.03201998 0.01874752 -0.72802786 0.36779138 -0.36774107 -0.72773680 0.01957886 0.03799796
1338.6488 -0.03181711 0.01856988 -0.72844176 0.36699746 -0.36694938 -0.72815690 0.01936747 0.03771224
1348.9629 -0.03161549 0.01839345 -0.72885851 0.36619530 -0.36614938 -0.72857973 0.01915794 0.03742891
1359.3564 -0.03141510 0.01821823 -0.72927808 0.36538494 -0.36534112 -0.72900524 0.01895027 0.03714795
1369.8300 -0.03121594 0.01804422 -0.72970040 0.36456641 -0.36452462 -0.72943338 0.01874445 0.03686934
1380.3843 -0.03101799 0.01787141 -0.73012543 0.36373977 -0.36369995 -0.72986410 0.01854045 0.03659306
1391.0199 -0.03082124 0.01769980 -0.73055312 0.36290504 -0.36286714 -0.73029736 0.01833827 0.03631907
1401.7374 -0.03062570 0.01752938 -0.73098342 0.36206229 -0.36202623 -0.73073311 0.01813789 0.03604736
1412.5375 -0.03043134 0.01736016 -0.73141627 0.36121154 -0.36117728 -0.73117129 0.01793930 0.03577789
1423.4209 -0.03023817 0.01719212 -0.73185161 0.36035285 -0.36032033 -0.73161186 0.01774248 0.03551065
1434.3881 -0.03004616 0.01702527 -0.73228941 0.35948626 -0.35945542 -0.73205477 0.01754743 0.03524562
1445.4398 -0.02985532 0.01685959 -0.73272960 0.35861182 -0.35858261 -0.73249996 0.01735413 0.03498276
1456.5766 -0.02966564 0.01669510 -0.73317214 0.35772957 -0.35770194 -0.73294739 0.01716256 0.03472205
1467.7993 -0.02947711 0.01653177 -0.73361696 0.35683957 -0.35681347 -0.73339700 0.01697272 0.03446348
1479.1084 -0.02928971 0.01636962 -0.73406401 0.35594186 -0.35591724 -0.73384874 0.01678459 0.03420703
1490.5046 -0.02910344 0.01620863 -0.73451324 0.35503650 -0.35501331 -0.73430256 0.01659816 0.03395265
1501.9887 -0.02891830 0.01604880 -0.73496460 0.35412353 -0.35410173 -0.73475841 0.01641341 0.03370035
1513.5612 -0.02873428 0.01589013 -0.73541802 0.35320301 -0.35318256 -0.73521622 0.01623035 0.03345009
1525.2230 -0.02855136 0.01573262 -0.73587345 0.35227500 -0.35225584 -0.73567596 0.01604894 0.03320185
1536.9745 -0.02836954 0.01557625 -0.73633084 0.35133954 -0.35132164 -0.73613756 0.01586918 0.03295562
1548.8166 -0.02818882 0.01542103 -0.73679013 0.35039670 -0.35038001 -0.73660096 0.01569107 0.03271137
1560.7500 -0.02800918 0.01526695 -0.73725126 0.34944652 -0.34943101 -0.73706613 0.01551457 0.03246907
1572.7753 -0.02783061 0.01511401 -0.73771418 0.34848907 -0.34847469 -0.73753299 0.01533970 0.03222872
1584.8932 -0.02765312 0.01496221 -0.73817882 0.34752440 -0.34751112 -0.73800150 0.01516643 0.03199030
1597.1045 -0.02747668 0.01481153 -0.73864514 0.34655258 -0.34654036 -0.73847159 0.01499475 0.03175377
1609.4099 -0.02730130 0.01466198 -0.73911306 0.34557366 -0.34556247 -0.73894322 0.01482465 0.03151912
1621.8101 -0.02712697 0.01451356 -0.73958254 0.34458771 -0.34457750 -0.73941632 0.01465612 0.03128634
1634.3058 -0.02695368 0.01436625 -0.74005352 0.34359479 -0.34358553 -0.73989084 0.01448915 0.03105540
1646.8979 -0.02678142 0.01422006 -0.74052593 0.34259496 -0.34258662 -0.74036673 0.01432372 0.03082628
1659.5869 -0.02661018 0.01407498 -0.74099973 0.34158828 -0.34158083 -0.74084392 0.01415984 0.03059897
1672.3737 -0.02643997 0.01393100 -0.74147484 0.34057482 -0.34056823 -0.74132236 0.01399747 0.03037345
1685.2590 -0.02627076 0.01378813 -0.74195122 0.33955465 -0.33954889 -0.74180199 0.01383662 0.03014970
1698.2437 -0.02610256 0.01364636 -0.74242880 0.33852784 -0.33852288 -0.74228275 0.01367728 0.02992771
1711.3283 -0.02593535 0.01350568 -0.74290752 0.33749444 -0.33749025 -0.74276459 0.01351942 0.02970744
1724.5138 -0.02576914 0.01336610 -0.74338732 0.33645454 -0.33645109 -0.74324744 0.01336305 0.02948890
1737.8008 -0.02560390 0.01322760 -0.74386815 0.33540820 -0.33540546 -0.74373126 0.01320815 0.02927206
1751.1903 -0.02543965 0.01309018 -0.74434994 0.33435549 -0.33435344 -0.74421597 0.01305471 0.02905689
1764.6829 -0.02527636 0.01295384 -0.74483264 0.33329649 -0.33329510 -0.74470153 0.01290273 0.02884340
1778.2794 -0.02511404 0.01281858 -0.74531619 0.33223126 -0.33223051 -0.74518788 0.01275218 0.02863156
1791.9807 -0.02495268 0.01268439 -0.74580052 0.33115989 -0.33115975 -0.74567495 0.01260306 0.02842135
1805.7876 -0.02479226 0.01255126 -0.74628557 0.33008244 -0.33008289 -0.74616269 0.01245536 0.02821276
1819.7009 -0.02463279 0.01241919 -0.74677130 0.32899900 -0.32900002 -0.74665103 0.01230908 0.02800577
1833.7213 -0.02447426 0.01228819 -0.74725763 0.32790963 -0.32791119 -0.74713993 0.01216419 0.02780037
1847.8498 -0.02431665 0.01215824 -0.74774450 0.32681442 -0.32681651 -0.74762933 0.01202069 0.02759654
1862.0871 -0.02415998 0.01202933 -0.74823187 0.32571344 -0.32571603 -0.74811915 0.01187857 0.02739427
1876.4342 -0.02400422 0.01190148 -0.74871966 0.32460678 -0.32460985 -0.74860936 0.01173782 0.02719354
1890.8917 -0.02384937 0.01177466 -0.74920782 0.32349452 -0.32349805 -0.74909988 0.01159844 0.02699433
1905.4607 -0.02369543 0.01164888 -0.74969629 0.32237673 -0.32238070 -0.74959066 0.01146040 0.02679664
1920.1419 -0.02354239 0.01152414 -0.75018502 0.32125350 -0.32125790 -0.75008164 0.01132371 0.02660044
1934.9363 -0.02339025 0.01140042 -0.75067393 0.32012490 -0.32012971 -0.75057277 0.01118834 0.02640573
1949.8446 -0.02323899 0.01127773 -0.75116298 0.31899104 -0.31899623 -0.75106398 0.01105430 0.02621249
1964.8678 -0.02308862 0.01115606 -0.75165210 0.31785198 -0.31785755 -0.75155522 0.01092157 0.02602070
1980.0067 -0.02293913 0.01103540 -0.75214124 0.31670782 -0.31671374 -0.75204643 0.01079015 0.02583035
1995.2623 -0.02279050 0.01091576 -0.75263033 0.31555864 -0.31556490 -0.75253756 0.01066001 0.02564144
2010.6354 -0.02264275 0.01079712 -0.75311933 0.31440452 -0.31441111 -0.75302854 0.01053117 0.02545393
2026.1270 -0.02249585 0.01067949 -0.75360817 0.31324556 -0.31325246 -0.75351932 0.01040360 0.02526783
2041.7379 -0.02234981 0.01056285 -0.75409679 0.31208184 -0.31208904 -0.75400985 0.01027729 0.02508312
2057.4692 -0.02220461 0.01044721 -0.75458514 0.31091346 -0.31092093 -0.75450006 0.01015224 0.02489979
2073.3216 -0.02206027 0.01033256 -0.75507316 0.30974050 -0.30974824 -0.75498991 0.01002844 0.02471782
2089.2961 -0.02191676 0.01021889 -0.75556079 0.30856305 -0.30857104 -0.75547933 0.00990588 0.02453719
2105.3938 -0.02177408 0.01010621 -0.75604798 0.30738121 -0.30738944 -0.75596826 0.00978455 0.02435791
2121.6154 -0.02163223 0.00999450 -0.75653468 0.30619506 -0.30620352 -0.75645667 0.00966445 0.02417996
2137.9621 -0.02149121 0.00988376 -0.75702082 0.30500470 -0.30501338 -0.75694448 0.00954555 0.02400331
2154.4347 -0.02135100 0.00977399 -0.75750635 0.30381022 -0.30381910 -0.75743166 0.00942786 0.02382798
2171.0342 -0.02121160 0.00966518 -0.75799122 0.30261172 -0.30262079 -0.75791813 0.00931136 0.02365393
2187.7616 -0.02107302 0.00955734 -0.75847537 0.30140928 -0.30141854 -0.75840385 0.00919605 0.02348116
2204.6179 -0.02093523 0.00945044 -0.75895875 0.30020301 -0.30021245 -0.75888877 0.00908192 0.02330966
2221.6041 -0.02079825 0.00934450 -0.75944131 0.29899300 -0.29900260 -0.75937283 0.00896895 0.02313942
2238.7211 -0.02066206 0.00923950 -0.75992299 0.29777934 -0.29778909 -0.75985599 0.00885715 0.02297042
2255.9701 -0.02052665 0.00913544 -0.76040374 0.29656214 -0.29657203 -0.76033818 0.00874649 0.02280266
2273.3519 -0.02039203 0.00903231 -0.76088351 0.29534148 -0.29535151 -0.76081936 0.00863699 0.02263612
2290.8677 -0.02025819 0.00893012 -0.76136225 0.29411747 -0.29412762 -0.76129948 0.00852861 0.02247080
2308.5184 -0.02012513 0.00882885 -0.76183991 0.29289020 -0.29290047 -0.76177848 0.00842136 0.02230667
2326.3051 -0.01999283 0.00872851 -0.76231643 0.29165977 -0.29167014 -0.76225633 0.00831523 0.02214375
2344.2288 -0.01986130 0.00862908 -0.76279177 0.29042628 -0.29043675 -0.76273296 0.00821021 0.02198200
2362.2907 -0.01973053 0.00853056 -0.76326587 0.28918983 -0.28920039 -0.76320834 0.00810629 0.02182143
2380.4917 -0.01960051 0.00843295 -0.76373870 0.28795051 -0.28796116 -0.76368240 0.00800347 0.02166201
2398.8329 -0.01947125 0.00833625 -0.76421020 0.28670843 -0.28671916 -0.76415511 0.00790173 0.02150376
2417.3155 -0.01934274 0.00824044 -0.76468032 0.28546369 -0.28547448 -0.76462642 0.00780106 0.02134664
2435.9404 -0.01921497 0.00814553 -0.76514902 0.28421637 -0.28422723 -0.76509629 0.00770146 0.02119066
2454.7089 -0.01908794 0.00805150 -0.76561625 0.28296660 -0.28297751 -0.76556465 0.00760293 0.02103580
2473.6220 -0.01896164 0.00795836 -0.76608197 0.28171445 -0.28172541 -0.76603149 0.00750545 0.02088205
2492.6808 -0.01883608 0.00786610 -0.76654613 0.28046004 -0.28047105 -0.76649674 0.00740901 0.02072941
2511.8864 -0.01871124 0.00777471 -0.76700869 0.27920347 -0.27921451 -0.76696036 0.00731360 0.02057787
2531.2400 -0.01858713 0.00768419 -0.76746960 0.27794483 -0.27795590 -0.76742232 0.00721923 0.02042741
2550.7428 -0.01846373 0.00759453 -0.76792882 0.27668422 -0.27669532 -0.76788256 0.00712587 0.02027804
2570.3958 -0.01834105 0.00750574 -0.76838632 0.27542175 -0.27543287 -0.76834106 0.00703353 0.02012973
2590.2002 -0.01821908 0.00741780 -0.76884204 0.27415752 -0.27416866 -0.76879776 0.00694219 0.01998248
2610.1572 -0.01809782 0.00733071 -0.76929595 0.27289162 -0.27290277 -0.76925263 0.00685185 0.01983629
2630.2680 -0.01797726 0.00724446 -0.76974802 0.27162416 -0.27163532 -0.76970563 0.00676249 0.01969113
2650.5337 -0.01785740 0.00715905 -0.77019819 0.27035524 -0.27036640 -0.77015672 0.00667412 0.01954702
2670.9556 -0.01773824 0.00707448 -0.77064643 0.26908495 -0.26909611 -0.77060586 0.00658672 0.01940393
2691.5348 -0.01761976 0.00699074 -0.77109271 0.26781340 -0.26782455 -0.77105302 0.00650028 0.01926186
2712.2726 -0.01750198 0.00690782 -0.77153698 0.26654069 -0.26655183 -0.77149815 0.00641480 0.01912080
2733.1701 -0.01738488 0.00682573 -0.77197922 0.26526692 -0.26527804 -0.77194123 0.00633028 0.01898075
2754.2287 -0.01726847 0.00674445 -0.77241939 0.26399218 -0.26400329 -0.77238222 0.00624669 0.01884169
2775.4495 -0.01715273 0.00666397 -0.77285744 0.26271658 -0.26272766 -0.77282109 0.00616404 0.01870362
2796.8338 -0.01703766 0.00658431 -0.77329336 0.26144021 -0.26145127 -0.77325779 0.00608231 0.01856652
2818.3829 -0.01692327 0.00650544 -0.77372710 0.26016318 -0.26017421 -0.77369231 0.00600150 0.01843041
2840.0980 -0.01680954 0.00642737 -0.77415864 0.25888557 -0.25889657 -0.77412460 0.00592161 0.01829525
2861.9805 -0.01669648 0.00635008 -0.77458794 0.25760750 -0.25761847 -0.77455464 0.00584262 0.01816105
2884.0315 -0.01658408 0.00627358 -0.77501498 0.25632905 -0.25633998 -0.77498240 0.00576452 0.01802781
2906.2524 -0.01647233 0.00619787 -0.77543972 0.25505033 -0.25506122 -0.77540785 0.00568732 0.01789551
2928.6446 -0.01636124 0.00612292 -0.77586213 0.25377143 -0.25378228 -0.77583096 0.00561099 0.01776414
2951.2092 -0.01625080 0.00604874 -0.77628219 0.25249245 -0.25250325 -0.77625169 0.00553554 0.01763370
2973.9477 -0.01614101 0.00597533 -0.77669987 0.25121348 -0.25122424 -0.77667004 0.00546096 0.01750419
2996.8615 -0.01603186 0.00590268 -0.77711515 0.24993463 -0.24994533 -0.77708597 0.00538723 0.01737559
3019.9517 -0.01592335 0.00583078 -0.77752799 0.24865597 -0.24866662 -0.77749945 0.00531436 0.01724789
3043.2199 -0.01581548 0.00575963 -0.77793838 0.24737761 -0.24738821 -0.77791046 0.00524233 0.01712110
3066.6673 -0.01570824 0.00568923 -0.77834629 0.24609965 -0.24611019 -0.77831897 0.00517114 0.01699521
3090.2954 -0.01560164 0.00561956 -0.77875170 0.24482217 -0.24483266 -0.77872498 0.00510078 0.01687020
3114.1056 -0.01549566 0.00555062 -0.77915458 0.24354527 -0.24355570 -0.77912844 0.00503125 0.01674608
3138.0992 -0.01539031 0.00548242 -0.77955492 0.24226904 -0.24227940 -0.77952935 0.00496252 0.01662283
3162.2777 -0.01528558 0.00541493 -0.77995269 0.24099357 -0.24100387 -0.77992768 0.00489461 0.01650045
3186.6424 -0.01518147 0.00534816 -0.78034787 0.23971895 -0.23972919 -0.78032341 0.00482750 0.01637893
3211.1949 -0.01507798 0.00528211 -0.78074045 0.23844528 -0.23845545 -0.78071652 0.00476118 0.01625828
3235.9366 -0.01497510 0.00521676 -0.78113041 0.23717263 -0.23718273 -0.78110700 0.00469565 0.01613847
3260.8689 -0.01487284 0.00515212 -0.78151773 0.23590110 -0.23591114 -0.78149483 0.00463090 0.01601950
3285.9932 -0.01477118 0.00508817 -0.78190239 0.23463078 -0.23464075 -0.78187999 0.00456692 0.01590138
3311.3112 -0.01467012 0.00502491 -0.78228437 0.23336176 -0.23337165 -0.78226247 0.00450370 0.01578409
3336.8243 -0.01456967 0.00496234 -0.78266368 0.23209411 -0.23210394 -0.78264225 0.00444125 0.01566762
3362.5339 -0.01446981 0.00490045 -0.78304028 0.23082793 -0.23083768 -0.78301932 0.00437955 0.01555198
3388.4416 -0.01437055 0.00483924 -0.78341416 0.22956330 -0.22957298 -0.78339367 0.00431859 0.01543715
3414.5489 -0.01427189 0.00477869 -0.78378532 0.22830030 -0.22830990 -0.78376527 0.00425837 0.01532313
3440.8573 -0.01417382 0.00471882 -0.78415375 0.22703902 -0.22704854 -0.78413414 0.00419888 0.01520991
3467.3685 -0.01407633 0.00465960 -0.78451942 0.22577953 -0.22578898 -0.78450024 0.00414012 0.01509750
3494.0839 -0.01397943 0.00460104 -0.78488233 0.22452192 -0.22453130 -0.78486357 0.00408207 0.01498587
3521.0052 -0.01388311 0.00454313 -0.78524248 0.22326628 -0.22327557 -0.78522413 0.00402474 0.01487503
3548.1339 -0.01378737 0.00448586 -0.78559984 0.22201266 -0.22202188 -0.78558190 0.00396811 0.01476498
3575.4716 -0.01369221 0.00442923 -0.78595442 0.22076117 -0.22077031 -0.78593687 0.00391217 0.01465570
3603.0199 -0.01359762 0.00437324 -0.78630621 0.21951187 -0.21952093 -0.78628904 0.00385693 0.01454719
3630.7805 -0.01350361 0.00431787 -0.78665520 0.21826483 -0.21827382 -0.78663841 0.00380237 0.01443945
3658.7550 -0.01341016 0.00426313 -0.78700138 0.21702014 -0.21702905 -0.78698496 0.00374849 0.01433247
3686.9451 -0.01331728 0.00420901 -0.78734475 0.21577787 -0.21578670 -0.78732870 0.00369527 0.01422624
3715.3523 -0.01322497 0.00415550 -0.78768531 0.21453809 -0.21454684 -0.78766961 0.00364273 0.01412077
3743.9784 -0.01313321 0.00410260 -0.78802305 0.21330088 -0.21330954 -0.78800769 0.00359084 0.01401604
3772.8250 -0.01304202 0.00405030 -0.78835797 0.21206630 -0.21207488 -0.78834295 0.00353960 0.01391205
3801.8940 -0.01295138 0.00399860 -0.78869006 0.21083442 -0.21084293 -0.78867537 0.00348900 0.01380879
3831.1868 -0.01286129 0.00394750 -0.78901933 0.20960532 -0.20961375 -0.78900496 0.00343905 0.01370627
3860.7054 -0.01277176 0.00389698 -0.78934577 0.20837906 -0.20838741 -0.78933172 0.00338972 0.01360447
3890.4514 -0.01268277 0.00384704 -0.78966939 0.20715572 -0.20716398 -0.78965564 0.00334102 0.01350339
3920.4267 -0.01259433 0.00379769 -0.78999017 0.20593534 -0.20594352 -0.78997673 0.00329294 0.01340303
3950.6328 -0.01250643 0.00374890 -0.79030813 0.20471801 -0.20472611 -0.79029499 0.00324547 0.01330338
3981.0717 -0.01241908 0.00370068 -0.79062327 0.20350378 -0.20351180 -0.79061041 0.00319861 0.01320443
4011.7451 -0.01233226 0.00365303 -0.79093558 0.20229272 -0.20230065 -0.79092301 0.00315235 0.01310619
4042.6549 -0.01224598 0.00360593 -0.79124507 0.20108488 -0.20109274 -0.79123278 0.00310669 0.01300864
4073.8028 -0.01216023 0.00355938 -0.79155174 0.19988034 -0.19988811 -0.79153972 0.00306161 0.01291179
4105.1907 -0.01207501 0.00351338 -0.79185561 0.19867914 -0.19868684 -0.79184385 0.00301711 0.01281562
4136.8204 -0.01199032 0.00346793 -0.79215666 0.19748135 -0.19748896 -0.79214516 0.00297319 0.01272013
4168.6938 -0.01190616 0.00342301 -0.79245490 0.19628702 -0.19629456 -0.79244366 0.00292984 0.01262533
4200.8128 -0.01182252 0.00337862 -0.79275035 0.19509622 -0.19510367 -0.79273936 0.00288705 0.01253120
4233.1793 -0.01173941 0.00333476 -0.79304300 0.19390898 -0.19391636 -0.79303225 0.00284482 0.01243773
4265.7952 -0.01165681 0.00329142 -0.79333287 0.19272538 -0.19273268 -0.79332236 0.00280314 0.01234494
4298.6623 -0.01157472 0.00324860 -0.79361996 0.19154546 -0.19155268 -0.79360968 0.00276200 0.01225280
4331.7827 -0.01149316 0.00320629 -0.79390427 0.19036927 -0.19037641 -0.79389422 0.00272141 0.01216132
4365.1583 -0.01141210 0.00316449 -0.79418582 0.18919687 -0.18920393 -0.79417599 0.00268135 0.01207049
4398.7911 -0.01133155 0.00312319 -0.79446461 0.18802830 -0.18803529 -0.79445500 0.00264182 0.01198031
4432.6829 -0.01125151 0.00308239 -0.79474065 0.18686362 -0.18687052 -0.79473125 0.00260281 0.01189077
4466.8359 -0.01117198 0.00304208 -0.79501396 0.18570286 -0.18570969 -0.79500476 0.00256432 0.01180188
4501.2521 -0.01109294 0.00300226 -0.79528453 0.18454608 -0.18455283 -0.79527554 0.00252634 0.01171361
4535.9334 -0.01101441 0.00296293 -0.79555239 0.18339332 -0.18339999 -0.79554360 0.00248886 0.01162598
4570.8819 -0.01093637 0.00292407 -0.79581753 0.18224462 -0.18225122 -0.79580894 0.00245189 0.01153898
4606.0997 -0.01085883 0.00288569 -0.79607998 0.18110003 -0.18110656 -0.79607158 0.00241541 0.01145260
4641.5888 -0.01078178 0.00284777 -0.79633974 0.17995960 -0.17996605 -0.79633152 0.00237941 0.01136683
4677.3514 -0.01070522 0.00281032 -0.79659682 0.17882335 -0.17882972 -0.79658879 0.00234390 0.01128168
4713.3895 -0.01062915 0.00277333 -0.79685125 0.17769133 -0.17769763 -0.79684339 0.00230887 0.01119715
4749.7053 -0.01055357 0.00273679 -0.79710302 0.17656358 -0.17656981 -0.79709534 0.00227431 0.01111321
4786.3009 -0.01047846 0.00270071 -0.79735215 0.17544014 -0.17544630 -0.79734464 0.00224022 0.01102988
4823.1785 -0.01040384 0.00266507 -0.79759865 0.17432104 -0.17432712 -0.79759131 0.00220659 0.01094715
4860.3402 -0.01032970 0.00262987 -0.79784255 0.17320632 -0.17321233 -0.79783537 0.00217341 0.01086502
4897.7882 -0.01025603 0.00259511 -0.79808384 0.17209601 -0.17210195 -0.79807682 0.00214069 0.01078347
4935.5247 -0.01018284 0.00256078 -0.79832255 0.17099015 -0.17099602 -0.79831568 0.00210841 0.01070251
4973.5520 -0.01011012 0.00252688 -0.79855869 0.16988877 -0.16989457 -0.79855198 0.00207658 0.01062214
5011.8723 -0.01003787 0.00249340 -0.79879227 0.16879190 -0.16879763 -0.79878571 0.00204518 0.01054234
5050.4879 -0.00996609 0.00246034 -0.79902331 0.16769957 -0.16770522 -0.79901689 0.00201421 0.01046312
5089.4010 -0.00989477 0.00242769 -0.79925182 0.16661180 -0.16661739 -0.79924555 0.00198366 0.01038447
5128.6138 -0.00982391 0.00239546 -0.79947782 0.16552864 -0.16553416 -0.79947169 0.00195354 0.01030639
5168.1289 -0.00975351 0.00236363 -0.79970132 0.16445010 -0.16445555 -0.79969533 0.00192383 0.01022887
5207.9483 -0.00968357 0.00233220 -0.79992235 0.16337621 -0.16338159 -0.79991648 0.00189453 0.01015191
5248.0746 -0.00961409 0.00230116 -0.80014091 0.16230699 -0.16231231 -0.80013517 0.00186564 0.01007551
5288.5100 -0.00954506 0.00227052 -0.80035701 0.16124248 -0.16124774 -0.80035141 0.00183715 0.00999966
5329.2570 -0.00947648 0.00224027 -0.80057069 0.16018270 -0.16018788 -0.80056521 0.00180905 0.00992437
5370.3180 -0.00940835 0.00221040 -0.80078195 0.15912766 -0.15913278 -0.80077659 0.00178135 0.00984961
5411.6953 -0.00934067 0.00218092 -0.80099081 0.15807738 -0.15808244 -0.80098558 0.00175403 0.00977540
5453.3914 -0.00927343 0.00215180 -0.80119729 0.15703190 -0.15703690 -0.80119217 0.00172709 0.00970173
5495.4087 -0.00920664 0.00212306 -0.80140140 0.15599123 -0.15599616 -0.80139640 0.00170053 0.00962859
5537.7498 -0.00914028 0.00209469 -0.80160317 0.15495538 -0.15496025 -0.80159827 0.00167435 0.00955599
5580.4172 -0.00907436 0.00206668 -0.80180260 0.15392438 -0.15392919 -0.80179781 0.00164853 0.00948391
5623.4133 -0.00900888 0.00203902 -0.80199972 0.15289824 -0.15290299 -0.80199504 0.00162308 0.00941236
5666.7406 -0.00894383 0.00201173 -0.80219454 0.15187698 -0.15188167 -0.80218997 0.00159798 0.00934133
5710.4018 -0.00887921 0.00198478 -0.80238708 0.15086061 -0.15086524 -0.80238261 0.00157324 0.00927081
5754.3994 -0.00881501 0.00195818 -0.80257736 0.14984915 -0.14985372 -0.80257299 0.00154885 0.00920081
5798.7360 -0.00875125 0.00193193 -0.80276540 0.14884262 -0.14884713 -0.80276113 0.00152480 0.00913132
5843.4141 -0.00868791 0.00190601 -0.80295121 0.14784101 -0.14784546 -0.80294704 0.00150110 0.00906234
5888.4366 -0.00862499 0.00188043 -0.80313482 0.14684436 -0.14684875 -0.80313073 0.00147774 0.00899386
5933.8059 -0.00856249 0.00185518 -0.80331623 0.14585266 -0.14585699 -0.80331224 0.00145470 0.00892588
5979.5247 -0.00850041 0.00183026 -0.80349548 0.14486592 -0.14487020 -0.80349157 0.00143200 0.00885840
6025.5959 -0.00843874 0.00180567 -0.80367257 0.14388417 -0.14388839 -0.80366875 0.00140962 0.00879141
6072.0220 -0.00837749 0.00178139 -0.80384753 0.14290739 -0.14291156 -0.80384379 0.00138756 0.00872491
6118.8058 -0.00831665 0.00175743 -0.80402037 0.14193562 -0.14193973 -0.80401672 0.00136582 0.00865890
6165.9500 -0.00825621 0.00173378 -0.80419111 0.14096884 -0.14097290 -0.80418754 0.00134439 0.00859338
6213.4575 -0.00819618 0.00171044 -0.80435977 0.14000707 -0.14001108 -0.80435628 0.00132327 0.00852833
6261.3311 -0.00813656 0.00168741 -0.80452637 0.13905031 -0.13905427 -0.80452296 0.00130245 0.00846376
6309.5734 -0.00807734 0.00166468 -0.80469093 0.13809857 -0.13810247 -0.80468759 0.00128194 0.00839967
6358.1875 -0.00801852 0.00164224 -0.80485346 0.13715186 -0.13715570 -0.80485020 0.00126172 0.00833605
6407.1762 -0.00796009 0.00162011 -0.80501399 0.13621016 -0.13621396 -0.80501080 0.00124179 0.00827289
6456.5423 -0.00790207 0.00159826 -0.80517253 0.13527350 -0.13527724 -0.80516941 0.00122215 0.00821020
6506.2887 -0.00784443 0.00157670 -0.80532910 0.13434186 -0.13434556 -0.80532605 0.00120280 0.00814797
6556.4185 -0.00778719 0.00155543 -0.80548372 0.13341526 -0.13341891 -0.80548074 0.00118373 0.00808620
6606.9345 -0.00773033 0.00153443 -0.80563641 0.13249369 -0.13249729 -0.80563350 0.00116494 0.00802489
6657.8397 -0.00767387 0.00151372 -0.80578718 0.13157716 -0.13158071 -0.80578434 0.00114642 0.00796403
6709.1371 -0.00761778 0.00149327 -0.80593606 0.13066566 -0.13066916 -0.80593328 0.00112817 0.00790361
6760.8298 -0.00756208 0.00147310 -0.80608306 0.12975919 -0.12976264 -0.80608035 0.00111019 0.00784365
6812.9207 -0.00750676 0.00145320 -0.80622821 0.12885774 -0.12886115 -0.80622555 0.00109248 0.00778412
6865.4130 -0.00745182 0.00143356 -0.80637151 0.12796133 -0.12796469 -0.80636892 0.00107502 0.00772504
6918.3097 -0.00739726 0.00141418 -0.80651300 0.12706994 -0.12707326 -0.80651046 0.00105782 0.00766639
6971.6140 -0.00734306 0.00139506 -0.80665268 0.12618358 -0.12618685 -0.80665020 0.00104088 0.00760818
7025.3290 -0.00728925 0.00137620 -0.80679057 0.12530223 -0.12530546 -0.80678815 0.00102418 0.00755039
7079.4578 -0.00723580 0.00135758 -0.80692670 0.12442590 -0.12442908 -0.80692433 0.00100773 0.00749304
7134.0038 -0.00718271 0.00133922 -0.80706108 0.12355457 -0.12355771 -0.80705876 0.00099152 0.00743611
7188.9699 -0.00713000 0.00132110 -0.80719373 0.12268825 -0.12269134 -0.80719146 0.00097556 0.00737960
7244.3596 -0.00707764 0.00130322 -0.80732466 0.12182692 -0.12182998 -0.80732245 0.00095983 0.00732351
7300.1760 -0.00702565 0.00128558 -0.80745390 0.12097059 -0.12097360 -0.80745174 0.00094433 0.00726784
7356.4225 -0.00697402 0.00126818 -0.80758146 0.12011924 -0.12012221 -0.80757935 0.00092907 0.00721259
7413.1024 -0.00692275 0.00125101 -0.80770737 0.11927286 -0.11927579 -0.80770530 0.00091403 0.00715774
7470.2190 -0.00687183 0.00123408 -0.80783163 0.11843145 -0.11843434 -0.80782961 0.00089921 0.00710330
7527.7756 -0.00682126 0.00121737 -0.80795427 0.11759501 -0.11759785 -0.80795229 0.00088462 0.00704926
7585.7758 -0.00677104 0.00120088 -0.80807530 0.11676351 -0.11676632 -0.80807337 0.00087025 0.00699563
7644.2227 -0.00672118 0.00118462 -0.80819474 0.11593695 -0.11593972 -0.80819285 0.00085609 0.00694240
7703.1201 -0.00667166 0.00116857 -0.80831261 0.11511533 -0.11511806 -0.80831077 0.00084214 0.00688956
7762.4712 -0.00662248 0.00115275 -0.80842893 0.11429862 -0.11430131 -0.80842713 0.00082840 0.00683712
7822.2796 -0.00657365 0.00113713 -0.80854371 0.11348683 -0.11348948 -0.80854194 0.00081487 0.00678507
7882.5488 -0.00652516 0.00112173 -0.80865697 0.11267993 -0.11268255 -0.80865524 0.00080154 0.00673341
7943.2823 -0.00647701 0.00110654 -0.80876872 0.11187793 -0.11188051 -0.80876704 0.00078841 0.00668213
8004.4839 -0.00642919 0.00109155 -0.80887899 0.11108080 -0.11108334 -0.80887734 0.00077548 0.00663123
8066.1569 -0.00638171 0.00107676 -0.80898779 0.11028853 -0.11029104 -0.80898618 0.00076275 0.00658072
8128.3052 -0.00633456 0.00106217 -0.80909514 0.10950112 -0.10950359 -0.80909356 0.00075021 0.00653058
8190.9322 -0.00628774 0.00104779 -0.80920105 0.10871854 -0.10872098 -0.80919951 0.00073786 0.00648082
8254.0419 -0.00624125 0.00103359 -0.80930554 0.10794079 -0.10794320 -0.80930403 0.00072569 0.00643143
8317.6377 -0.00619509 0.00101959 -0.80940862 0.10716786 -0.10717023 -0.80940715 0.00071371 0.00638241
8381.7236 -0.00614925 0.00100578 -0.80951032 0.10639972 -0.10640206 -0.80950889 0.00070191 0.00633376
8446.3032 -0.00610374 0.00099216 -0.80961065 0.10563636 -0.10563867 -0.80960925 0.00069030 0.00628547
8511.3804 -0.00605854 0.00097872 -0.80970962 0.10487778 -0.10488005 -0.80970825 0.00067885 0.00623755
8576.9590 -0.00601367 0.00096547 -0.80980726 0.10412395 -0.10412619 -0.80980592 0.00066759 0.00618998
8643.0429 -0.00596911 0.00095239 -0.80990357 0.10337485 -0.10337706 -0.80990226 0.00065649 0.00614277
8709.6359 -0.00592486 0.00093950 -0.80999857 0.10263049 -0.10263266 -0.80999729 0.00064557 0.00609591
8776.7420 -0.00588093 0.00092678 -0.81009228 0.10189083 -0.10189297 -0.81009103 0.00063481 0.00604941
8844.3652 -0.00583731 0.00091423 -0.81018471 0.10115586 -0.10115798 -0.81018349 0.00062422 0.00600325
8912.5094 -0.00579400 0.00090186 -0.81027588 0.10042557 -0.10042766 -0.81027469 0.00061378 0.00595744
8981.1786 -0.00575099 0.00088965 -0.81036581 0.09969994 -0.09970200 -0.81036464 0.00060351 0.00591198
9050.3769 -0.00570830 0.00087761 -0.81045450 0.09897896 -0.09898098 -0.81045336 0.00059340 0.00586686
9120.1084 -0.00566590 0.00086574 -0.81054198 0.09826260 -0.09826459 -0.81054086 0.00058344 0.00582208
9190.3771 -0.00562381 0.00085403 -0.81062825 0.09755085 -0.09755281 -0.81062716 0.00057364 0.00577763
9261.1873 -0.00558201 0.00084248 -0.81071334 0.09684369 -0.09684563 -0.81071227 0.00056399 0.00573352
9332.5430 -0.00554051 0.00083108 -0.81079725 0.09614110 -0.09614302 -0.81079621 0.00055448 0.00568974
9404.4485 -0.00549931 0.00081985 -0.81088001 0.09544308 -0.09544496 -0.81087899 0.00054513 0.00564629
9476.9080 -0.00545840 0.00080876 -0.81096162 0.09474959 -0.09475145 -0.81096062 0.00053592 0.00560317
9549.9259 -0.00541779 0.00079783 -0.81104210 0.09406062 -0.09406245 -0.81104113 0.00052685 0.00556037
9623.5063 -0.00537746 0.00078705 -0.81112147 0.09337615 -0.09337796 -0.81112052 0.00051792 0.00551790
9697.6536 -0.00533743 0.00077642 -0.81119973 0.09269617 -0.09269795 -0.81119880 0.00050913 0.00547574
9772.3722 -0.00529768 0.00076593 -0.81127691 0.09202066 -0.09202241 -0.81127600 0.00050047 0.00543391
9847.6665 -0.00525821 0.00075559 -0.81135301 0.09134959 -0.09135131 -0.81135213 0.00049196 0.00539239
9923.5410 -0.00521903 0.00074539 -0.81142806 0.09068294 -0.09068464 -0.81142719 0.00048357 0.00535118
10000.0000 -0.00518012 0.00073533 -0.81150205 0.09002071 -0.09002239 -0.81150120 0.00047531 0.00531028


==> fig_overview_pi.dat <==
1 12.134292 1.718e-01
1 16.856262 1.261e-01
1 25.863990 4.535e-01
1 11882.825923 2.889e-12
1 16.742047 7.135e-02
1 24.811393 2.034e-01
1 12172.082745 2.602e-12
2 4.042173 4.575e-01
2 4.910398 2.355e-01
2 7.742397 5.312e-01
2 875.604994 5.435e-10
2 4.939757 7.608e-02
2 7.442855 3.159e-01
2 951.644389 3.881e-10
3 18.225159 6.683e-02
3 21.478842 1.051e-01
3 12191.687779 4.412e-13
3 18.477992 1.235e-01
3 21.856103 1.985e-01
3 12100.978351 1.026e-12
3 18.702899 1.726e-01
3 22.215627 2.853e-01
3 12010.478316 1.515e-12
3 18.882398 2.140e-01
3 22.548348 3.671e-01
3 11920.206062 1.742e-12
3 1.438859 9.169e-01
3 1.818928 6.302e-01
3 18.985035 2.442e-01
3 22.840855 4.405e-01
3 11830.181233 1.623e-12
3 4.339262 9.078e-01
3 5.521601 6.363e-01
3 18.945446 2.663e-01
3 23.072038 4.986e-01
3 11740.424827 1.177e-12
3 7.315331 8.963e-01
3 9.499027 6.496e-01
3 18.584042 3.498e-01
3 23.205490 5.867e-01
3 11650.959321 5.421e-13
3 15.678267 5.404e-01
4 2.146604 5.401e-01
4 1.883793 2.578e-01
4 3.082314 5.274e-01
4 165.752575 1.343e-07
4 2.038638 9.391e-02
4 3.128271 3.262e-01
4 212.148652 3.509e-08
5 31.977657 1.381e-01
5 6.565177 6.783e-01
5 12.810980 1.449e-01
5 35.228175 9.357e-02
5 48.463558 1.585e-01
5 5686.363664 3.808e-10
5 35.218386 7.088e-02
5 47.491238 8.375e-02
5 6012.906194 5.323e-10
5 34.944838 4.159e-02
5 46.335996 4.295e-02
5 6345.353775 4.262e-10
5 34.689389 1.810e-02
5 45.099434 1.765e-02
5 6681.077394 1.940e-10
6 55.696018 1.626e-02
6 77.504036 1.182e-02
6 118.704905 1.267e-02
6 77.239021 3.791e-03
6 114.238670 3.839e-03
7 87.672988 3.148e-02
7 41.022505 1.534e-01
7 49.655581 4.066e-02
7 109.425081 2.622e-02
7 139.382008 3.710e-02
7 20.358508 1.099e-01
7 24.003119 3.733e-02
7 111.485332 1.607e-02
7 137.750645 1.818e-02
7 111.358903 9.067e-03
7 135.647490 9.782e-03
7 110.245672 5.122e-03
7 133.268016 5.370e-03
7 108.594026 2.696e-03
7 130.723304 2.771e-03
7 106.625112 1.103e-03
7 128.082455 1.116e-03


==> fig_overview_sm.dat <==
1 24.821308 2.000e-01
1 8192.227519 6.051e-12
1 15.642496 8.819e-02
1 30.477759 5.133e-02
1 7883.399968 5.986e-12
2 7.446936 3.088e-01
2 671.622594 8.953e-10
2 4.915824 4.560e-02
2 7.931684 1.614e-01
2 592.643578 8.640e-10
3 43.794906 6.664e-03
3 8.540660 6.026e-03
3 41.132573 1.986e-02
3 8.817486 1.955e-02
3 38.561920 4.531e-02
3 449.186221 9.789e-11
3 513.097465 5.511e-12
3 9.126040 5.998e-02
3 36.072777 9.330e-02
3 459.202648 2.162e-10
3 518.579759 1.788e-11
3 9.474371 1.131e-01
3 33.652595 1.802e-01
3 469.765895 3.025e-10
3 523.830525 3.485e-11
3 9.874209 1.889e-01
3 31.285059 3.244e-01
3 481.018743 3.281e-10
3 528.714082 5.136e-11
3 10.343738 2.439e-01
3 28.947349 4.910e-01
3 493.228752 2.863e-10
3 532.970117 6.049e-11
3 10.913775 2.442e-01
3 26.603999 4.258e-01
3 507.055270 1.916e-10
3 535.946687 5.478e-11
3 526.952762 2.683e-10
4 3.129362 3.205e-01
4 161.822532 1.445e-07
4 1.896155 3.804e-02
4 3.206656 6.254e-02
4 119.549906 2.785e-07
5 46.630233 6.178e-02
5 4718.069951 5.603e-10
5 32.360927 7.116e-02
5 50.439810 2.773e-02
5 4354.530990 9.776e-10
5 29.726299 2.964e-02
5 51.930712 1.358e-02
5 4004.955664 9.542e-10
5 27.764585 8.994e-03
5 52.274472 5.516e-03
5 3669.641448 5.206e-10
6 114.304061 3.811e-03
6 71.922741 2.090e-03
6 140.825382 9.025e-04
7 123.759920 1.371e-02
7 90.712611 1.492e-02
7 151.179945 6.231e-03
7 82.830522 7.356e-03
7 168.854566 2.658e-03
7 77.325417 3.443e-03
7 184.472391 1.185e-03
7 73.031408 1.396e-03
7 199.199664 5.057e-04
7 69.493416 3.892e-04
7 213.490546 1.708e-04


==> fig_overview_sp.dat <==
1 393.592921 2.559e-09
1 8.225266 9.942e-02
1 34.283511 2.602e-01
1 349.104325 1.150e-09
1 384.042020 5.946e-10
1 7.623753 2.732e-02
1 39.621534 8.393e-02
1 45.400919 1.767e-02
2 38.059627 2.822e-04
2 2.144895 8.879e-02
2 11.295711 4.625e-01
2 21.961106 2.841e-02
2 33.051568 1.687e-04
2 2.040791 3.366e-02
2 13.881542 3.390e-01
2 17.010033 1.941e-01
3 11.677843 9.847e-03
3 34.506845 1.413e-02
3 7531.159724 1.108e-12
3 12.172784 3.942e-02
3 32.827563 3.992e-02
3 7629.318243 2.502e-12
3 12.749661 7.670e-02
3 31.065722 8.704e-02
3 7728.146951 3.590e-12
3 13.443681 1.591e-01
3 29.188752 1.721e-01
3 7827.642701 4.006e-12
3 14.323053 2.814e-01
3 27.131046 3.173e-01
3 7927.802505 3.622e-12
3 15.559039 4.426e-01
3 24.723881 5.149e-01
3 8028.623526 2.548e-12
3 20.959414 6.637e-01
3 8130.103078 1.138e-12
4 7.248957 2.979e-01
4 0.638335 1.163e-01
4 4.817528 7.661e-03
4 6.114784 4.504e-01
4 0.697980 3.481e-02
4 8.232070 3.614e-01
4 11.089591 1.890e-01
5 278.308095 3.218e-07
5 16.798039 1.659e-01
5 62.626484 1.117e-01
5 180.952805 3.257e-07
5 254.100464 2.197e-07
5 15.983690 1.358e-01
5 72.575565 4.981e-02
5 156.985669 1.137e-06
5 231.669019 2.499e-07
5 15.337220 6.517e-02
5 83.643633 1.487e-02
5 137.212949 9.473e-07
5 211.105480 8.748e-08
5 14.807998 1.435e-02
5 96.085091 4.338e-03
5 110.162088 1.028e-03
6 1792.119668 2.505e-09
6 37.717648 2.816e-02
6 157.623675 1.082e-02
6 1596.510146 8.559e-10
6 1761.142955 4.133e-10
6 35.030690 8.654e-03
6 183.146524 2.345e-03
6 211.120007 4.518e-04
7 65.168373 3.214e-02
7 160.311239 1.965e-02
7 61.399376 2.360e-02
7 173.416593 1.042e-02
7 58.297150 1.486e-02
7 186.157963 4.361e-03
7 55.657333 6.314e-03
7 198.740637 2.002e-03
7 53.359552 2.412e-03
7 211.284642 9.391e-04
7 51.326206 6.463e-04
7 223.865959 4.157e-04
7 236.534998 1.443e-04

